Fast Switching in Mixed-Integer Model Predictive Control

We deduce stability results for finite control set and mixed-integer model predictive control with a downstream oversampling phase. The presentation rests upon the inherent robustness of model predictive control with stabilizing terminal conditions and techniques for solving mixed-integer optimal control problems by continuous optimization. Partial outer convexification and binary relaxation transform mixed-integer problems into common optimal control problems. We deduce nominal asymptotic stability for the resulting relaxed system formulation and implement sum-up rounding to restore efficiently integer feasibility on an oversampling time grid. If fast control switching is technically possible and inexpensive, we can approximate the relaxed system behavior in the state space arbitrarily close. We integrate input perturbed model predictive control with practical asymptotic stability. Numerical experiments illustrate practical relevance of fast control switching.

==> content/data/nr_control.txt <==
0 0 0.58243 0.41757
1 0.005 0.58243 0.41757
2 0.01 0.58243 0.41757
3 0.015 0.58243 0.41757
4 0.02 0.58243 0.41757
5 0.025 0.58243 0.41757
6 0.03 0.58243 0.41757
7 0.035 0.58243 0.41757
8 0.04 0.58243 0.41757
9 0.045 0.58243 0.41757
10 0.05 0.58243 0.41757
11 0.055 0.58243 0.41757
12 0.06 0.58243 0.41757
13 0.065 0.58243 0.41757
14 0.07 0.58243 0.41757
15 0.075 0.58243 0.41757
16 0.08 0.58243 0.41757
17 0.085 0.58243 0.41757
18 0.09 0.58243 0.41757
19 0.095 0.58243 0.41757
20 0.1 0.58243 0.41757
21 0.105 0.58243 0.41757
22 0.11 0.58243 0.41757
23 0.115 0.58243 0.41757
24 0.12 0.58243 0.41757
25 0.125 0.58243 0.41757
26 0.13 0.58243 0.41757
27 0.135 0.58243 0.41757
28 0.14 0.58243 0.41757
29 0.145 0.58243 0.41757
30 0.15 0.43933 0.56067
31 0.155 0.43933 0.56067
32 0.16 0.43933 0.56067
33 0.165 0.43933 0.56067
34 0.17 0.43933 0.56067
35 0.175 0.43933 0.56067
36 0.18 0.43933 0.56067
37 0.185 0.43933 0.56067
38 0.19 0.43933 0.56067
39 0.195 0.43933 0.56067
40 0.2 0.43933 0.56067
41 0.205 0.43933 0.56067
42 0.21 0.43933 0.56067
43 0.215 0.43933 0.56067
44 0.22 0.43933 0.56067
45 0.225 0.43933 0.56067
46 0.23 0.43933 0.56067
47 0.235 0.43933 0.56067
48 0.24 0.43933 0.56067
49 0.245 0.43933 0.56067
50 0.25 0.43933 0.56067
51 0.255 0.43933 0.56067
52 0.26 0.43933 0.56067
53 0.265 0.43933 0.56067
54 0.27 0.43933 0.56067
55 0.275 0.43933 0.56067
56 0.28 0.43933 0.56067
57 0.285 0.43933 0.56067
58 0.29 0.43933 0.56067
59 0.295 0.43933 0.56067
60 0.3 0.33033 0.66967
61 0.305 0.33033 0.66967
62 0.31 0.33033 0.66967
63 0.315 0.33033 0.66967
64 0.32 0.33033 0.66967
65 0.325 0.33033 0.66967
66 0.33 0.33033 0.66967
67 0.335 0.33033 0.66967
68 0.34 0.33033 0.66967
69 0.345 0.33033 0.66967
70 0.35 0.33033 0.66967
71 0.355 0.33033 0.66967
72 0.36 0.33033 0.66967
73 0.365 0.33033 0.66967
74 0.37 0.33033 0.66967
75 0.375 0.33033 0.66967
76 0.38 0.33033 0.66967
77 0.385 0.33033 0.66967
78 0.39 0.33033 0.66967
79 0.395 0.33033 0.66967
80 0.4 0.33033 0.66967
81 0.405 0.33033 0.66967
82 0.41 0.33033 0.66967
83 0.415 0.33033 0.66967
84 0.42 0.33033 0.66967
85 0.425 0.33033 0.66967
86 0.43 0.33033 0.66967
87 0.435 0.33033 0.66967
88 0.44 0.33033 0.66967
89 0.445 0.33033 0.66967
90 0.45 0.25108 0.74892
91 0.455 0.25108 0.74892
92 0.46 0.25108 0.74892
93 0.465 0.25108 0.74892
94 0.47 0.25108 0.74892
95 0.475 0.25108 0.74892
96 0.48 0.25108 0.74892
97 0.485 0.25108 0.74892
98 0.49 0.25108 0.74892
99 0.495 0.25108 0.74892
100 0.5 0.25108 0.74892
101 0.505 0.25108 0.74892
102 0.51 0.25108 0.74892
103 0.515 0.25108 0.74892
104 0.52 0.25108 0.74892
105 0.525 0.25108 0.74892
106 0.53 0.25108 0.74892
107 0.535 0.25108 0.74892
108 0.54 0.25108 0.74892
109 0.545 0.25108 0.74892
110 0.55 0.25108 0.74892
111 0.555 0.25108 0.74892
112 0.56 0.25108 0.74892
113 0.565 0.25108 0.74892
114 0.57 0.25108 0.74892
115 0.575 0.25108 0.74892
116 0.58 0.25108 0.74892
117 0.585 0.25108 0.74892
118 0.59 0.25108 0.74892
119 0.595 0.25108 0.74892
120 0.6 0.19735 0.80265
121 0.605 0.19735 0.80265
122 0.61 0.19735 0.80265
123 0.615 0.19735 0.80265
124 0.62 0.19735 0.80265
125 0.625 0.19735 0.80265
126 0.63 0.19735 0.80265
127 0.635 0.19735 0.80265
128 0.64 0.19735 0.80265
129 0.645 0.19735 0.80265
130 0.65 0.19735 0.80265
131 0.655 0.19735 0.80265
132 0.66 0.19735 0.80265
133 0.665 0.19735 0.80265
134 0.67 0.19735 0.80265
135 0.675 0.19735 0.80265
136 0.68 0.19735 0.80265
137 0.685 0.19735 0.80265
138 0.69 0.19735 0.80265
139 0.695 0.19735 0.80265
140 0.7 0.19735 0.80265
141 0.705 0.19735 0.80265
142 0.71 0.19735 0.80265
143 0.715 0.19735 0.80265
144 0.72 0.19735 0.80265
145 0.725 0.19735 0.80265
146 0.73 0.19735 0.80265
147 0.735 0.19735 0.80265
148 0.74 0.19735 0.80265
149 0.745 0.19735 0.80265
150 0.75 0.16504 0.83496
151 0.755 0.16504 0.83496
152 0.76 0.16504 0.83496
153 0.765 0.16504 0.83496
154 0.77 0.16504 0.83496
155 0.775 0.16504 0.83496
156 0.78 0.16504 0.83496
157 0.785 0.16504 0.83496
158 0.79 0.16504 0.83496
159 0.795 0.16504 0.83496
160 0.8 0.16504 0.83496
161 0.805 0.16504 0.83496
162 0.81 0.16504 0.83496
163 0.815 0.16504 0.83496
164 0.82 0.16504 0.83496
165 0.825 0.16504 0.83496
166 0.83 0.16504 0.83496
167 0.835 0.16504 0.83496
168 0.84 0.16504 0.83496
169 0.845 0.16504 0.83496
170 0.85 0.16504 0.83496
171 0.855 0.16504 0.83496
172 0.86 0.16504 0.83496
173 0.865 0.16504 0.83496
174 0.87 0.16504 0.83496
175 0.875 0.16504 0.83496
176 0.88 0.16504 0.83496
177 0.885 0.16504 0.83496
178 0.89 0.16504 0.83496
179 0.895 0.16504 0.83496
180 0.9 0.15026 0.84974
181 0.905 0.15026 0.84974
182 0.91 0.15026 0.84974
183 0.915 0.15026 0.84974
184 0.92 0.15026 0.84974
185 0.925 0.15026 0.84974
186 0.93 0.15026 0.84974
187 0.935 0.15026 0.84974
188 0.94 0.15026 0.84974
189 0.945 0.15026 0.84974
190 0.95 0.15026 0.84974
191 0.955 0.15026 0.84974
192 0.96 0.15026 0.84974
193 0.965 0.15026 0.84974
194 0.97 0.15026 0.84974
195 0.975 0.15026 0.84974
196 0.98 0.15026 0.84974
197 0.985 0.15026 0.84974
198 0.99 0.15026 0.84974
199 0.995 0.15026 0.84974
200 1 0.15026 0.84974
201 1.005 0.15026 0.84974
202 1.01 0.15026 0.84974
203 1.015 0.15026 0.84974
204 1.02 0.15026 0.84974
205 1.025 0.15026 0.84974
206 1.03 0.15026 0.84974
207 1.035 0.15026 0.84974
208 1.04 0.15026 0.84974
209 1.045 0.15026 0.84974
210 1.05 0.14943 0.85057
211 1.055 0.14943 0.85057
212 1.06 0.14943 0.85057
213 1.065 0.14943 0.85057
214 1.07 0.14943 0.85057
215 1.075 0.14943 0.85057
216 1.08 0.14943 0.85057
217 1.085 0.14943 0.85057
218 1.09 0.14943 0.85057
219 1.095 0.14943 0.85057
220 1.1 0.14943 0.85057
221 1.105 0.14943 0.85057
222 1.11 0.14943 0.85057
223 1.115 0.14943 0.85057
224 1.12 0.14943 0.85057
225 1.125 0.14943 0.85057
226 1.13 0.14943 0.85057
227 1.135 0.14943 0.85057
228 1.14 0.14943 0.85057
229 1.145 0.14943 0.85057
230 1.15 0.14943 0.85057
231 1.155 0.14943 0.85057
232 1.16 0.14943 0.85057
233 1.165 0.14943 0.85057
234 1.17 0.14943 0.85057
235 1.175 0.14943 0.85057
236 1.18 0.14943 0.85057
237 1.185 0.14943 0.85057
238 1.19 0.14943 0.85057
239 1.195 0.14943 0.85057
240 1.2 0.1593 0.8407
241 1.205 0.1593 0.8407
242 1.21 0.1593 0.8407
243 1.215 0.1593 0.8407
244 1.22 0.1593 0.8407
245 1.225 0.1593 0.8407
246 1.23 0.1593 0.8407
247 1.235 0.1593 0.8407
248 1.24 0.1593 0.8407
249 1.245 0.1593 0.8407
250 1.25 0.1593 0.8407
251 1.255 0.1593 0.8407
252 1.26 0.1593 0.8407
253 1.265 0.1593 0.8407
254 1.27 0.1593 0.8407
255 1.275 0.1593 0.8407
256 1.28 0.1593 0.8407
257 1.285 0.1593 0.8407
258 1.29 0.1593 0.8407
259 1.295 0.1593 0.8407
260 1.3 0.1593 0.8407
261 1.305 0.1593 0.8407
262 1.31 0.1593 0.8407
263 1.315 0.1593 0.8407
264 1.32 0.1593 0.8407
265 1.325 0.1593 0.8407
266 1.33 0.1593 0.8407
267 1.335 0.1593 0.8407
268 1.34 0.1593 0.8407
269 1.345 0.1593 0.8407
270 1.35 0.17706 0.82294
271 1.355 0.17706 0.82294
272 1.36 0.17706 0.82294
273 1.365 0.17706 0.82294
274 1.37 0.17706 0.82294
275 1.375 0.17706 0.82294
276 1.38 0.17706 0.82294
277 1.385 0.17706 0.82294
278 1.39 0.17706 0.82294
279 1.395 0.17706 0.82294
280 1.4 0.17706 0.82294
281 1.405 0.17706 0.82294
282 1.41 0.17706 0.82294
283 1.415 0.17706 0.82294
284 1.42 0.17706 0.82294
285 1.425 0.17706 0.82294
286 1.43 0.17706 0.82294
287 1.435 0.17706 0.82294
288 1.44 0.17706 0.82294
289 1.445 0.17706 0.82294
290 1.45 0.17706 0.82294
291 1.455 0.17706 0.82294
292 1.46 0.17706 0.82294
293 1.465 0.17706 0.82294
294 1.47 0.17706 0.82294
295 1.475 0.17706 0.82294
296 1.48 0.17706 0.82294
297 1.485 0.17706 0.82294
298 1.49 0.17706 0.82294
299 1.495 0.17706 0.82294
300 1.5 0.20026 0.79974
301 1.505 0.20026 0.79974
302 1.51 0.20026 0.79974
303 1.515 0.20026 0.79974
304 1.52 0.20026 0.79974
305 1.525 0.20026 0.79974
306 1.53 0.20026 0.79974
307 1.535 0.20026 0.79974
308 1.54 0.20026 0.79974
309 1.545 0.20026 0.79974
310 1.55 0.20026 0.79974
311 1.555 0.20026 0.79974
312 1.56 0.20026 0.79974
313 1.565 0.20026 0.79974
314 1.57 0.20026 0.79974
315 1.575 0.20026 0.79974
316 1.58 0.20026 0.79974
317 1.585 0.20026 0.79974
318 1.59 0.20026 0.79974
319 1.595 0.20026 0.79974
320 1.6 0.20026 0.79974
321 1.605 0.20026 0.79974
322 1.61 0.20026 0.79974
323 1.615 0.20026 0.79974
324 1.62 0.20026 0.79974
325 1.625 0.20026 0.79974
326 1.63 0.20026 0.79974
327 1.635 0.20026 0.79974
328 1.64 0.20026 0.79974
329 1.645 0.20026 0.79974
330 1.65 0.22689 0.77311
331 1.655 0.22689 0.77311
332 1.66 0.22689 0.77311
333 1.665 0.22689 0.77311
334 1.67 0.22689 0.77311
335 1.675 0.22689 0.77311
336 1.68 0.22689 0.77311
337 1.685 0.22689 0.77311
338 1.69 0.22689 0.77311
339 1.695 0.22689 0.77311
340 1.7 0.22689 0.77311
341 1.705 0.22689 0.77311
342 1.71 0.22689 0.77311
343 1.715 0.22689 0.77311
344 1.72 0.22689 0.77311
345 1.725 0.22689 0.77311
346 1.73 0.22689 0.77311
347 1.735 0.22689 0.77311
348 1.74 0.22689 0.77311
349 1.745 0.22689 0.77311
350 1.75 0.22689 0.77311
351 1.755 0.22689 0.77311
352 1.76 0.22689 0.77311
353 1.765 0.22689 0.77311
354 1.77 0.22689 0.77311
355 1.775 0.22689 0.77311
356 1.78 0.22689 0.77311
357 1.785 0.22689 0.77311
358 1.79 0.22689 0.77311
359 1.795 0.22689 0.77311
360 1.8 0.25531 0.74469
361 1.805 0.25531 0.74469
362 1.81 0.25531 0.74469
363 1.815 0.25531 0.74469
364 1.82 0.25531 0.74469
365 1.825 0.25531 0.74469
366 1.83 0.25531 0.74469
367 1.835 0.25531 0.74469
368 1.84 0.25531 0.74469
369 1.845 0.25531 0.74469
370 1.85 0.25531 0.74469
371 1.855 0.25531 0.74469
372 1.86 0.25531 0.74469
373 1.865 0.25531 0.74469
374 1.87 0.25531 0.74469
375 1.875 0.25531 0.74469
376 1.88 0.25531 0.74469
377 1.885 0.25531 0.74469
378 1.89 0.25531 0.74469
379 1.895 0.25531 0.74469
380 1.9 0.25531 0.74469
381 1.905 0.25531 0.74469
382 1.91 0.25531 0.74469
383 1.915 0.25531 0.74469
384 1.92 0.25531 0.74469
385 1.925 0.25531 0.74469
386 1.93 0.25531 0.74469
387 1.935 0.25531 0.74469
388 1.94 0.25531 0.74469
389 1.945 0.25531 0.74469
390 1.95 0.28421 0.71579
391 1.955 0.28421 0.71579
392 1.96 0.28421 0.71579
393 1.965 0.28421 0.71579
394 1.97 0.28421 0.71579
395 1.975 0.28421 0.71579
396 1.98 0.28421 0.71579
397 1.985 0.28421 0.71579
398 1.99 0.28421 0.71579
399 1.995 0.28421 0.71579
400 2 0.28421 0.71579
401 2.005 0.28421 0.71579
402 2.01 0.28421 0.71579
403 2.015 0.28421 0.71579
404 2.02 0.28421 0.71579
405 2.025 0.28421 0.71579
406 2.03 0.28421 0.71579
407 2.035 0.28421 0.71579
408 2.04 0.28421 0.71579
409 2.045 0.28421 0.71579
410 2.05 0.28421 0.71579
411 2.055 0.28421 0.71579
412 2.06 0.28421 0.71579
413 2.065 0.28421 0.71579
414 2.07 0.28421 0.71579
415 2.075 0.28421 0.71579
416 2.08 0.28421 0.71579
417 2.085 0.28421 0.71579
418 2.09 0.28421 0.71579
419 2.095 0.28421 0.71579
420 2.1 0.31259 0.68741
421 2.105 0.31259 0.68741
422 2.11 0.31259 0.68741
423 2.115 0.31259 0.68741
424 2.12 0.31259 0.68741
425 2.125 0.31259 0.68741
426 2.13 0.31259 0.68741
427 2.135 0.31259 0.68741
428 2.14 0.31259 0.68741
429 2.145 0.31259 0.68741
430 2.15 0.31259 0.68741
431 2.155 0.31259 0.68741
432 2.16 0.31259 0.68741
433 2.165 0.31259 0.68741
434 2.17 0.31259 0.68741
435 2.175 0.31259 0.68741
436 2.18 0.31259 0.68741
437 2.185 0.31259 0.68741
438 2.19 0.31259 0.68741
439 2.195 0.31259 0.68741
440 2.2 0.31259 0.68741
441 2.205 0.31259 0.68741
442 2.21 0.31259 0.68741
443 2.215 0.31259 0.68741
444 2.22 0.31259 0.68741
445 2.225 0.31259 0.68741
446 2.23 0.31259 0.68741
447 2.235 0.31259 0.68741
448 2.24 0.31259 0.68741
449 2.245 0.31259 0.68741
450 2.25 0.33971 0.66029
451 2.255 0.33971 0.66029
452 2.26 0.33971 0.66029
453 2.265 0.33971 0.66029
454 2.27 0.33971 0.66029
455 2.275 0.33971 0.66029
456 2.28 0.33971 0.66029
457 2.285 0.33971 0.66029
458 2.29 0.33971 0.66029
459 2.295 0.33971 0.66029
460 2.3 0.33971 0.66029
461 2.305 0.33971 0.66029
462 2.31 0.33971 0.66029
463 2.315 0.33971 0.66029
464 2.32 0.33971 0.66029
465 2.325 0.33971 0.66029
466 2.33 0.33971 0.66029
467 2.335 0.33971 0.66029
468 2.34 0.33971 0.66029
469 2.345 0.33971 0.66029
470 2.35 0.33971 0.66029
471 2.355 0.33971 0.66029
472 2.36 0.33971 0.66029
473 2.365 0.33971 0.66029
474 2.37 0.33971 0.66029
475 2.375 0.33971 0.66029
476 2.38 0.33971 0.66029
477 2.385 0.33971 0.66029
478 2.39 0.33971 0.66029
479 2.395 0.33971 0.66029
480 2.4 0.36505 0.63495
481 2.405 0.36505 0.63495
482 2.41 0.36505 0.63495
483 2.415 0.36505 0.63495
484 2.42 0.36505 0.63495
485 2.425 0.36505 0.63495
486 2.43 0.36505 0.63495
487 2.435 0.36505 0.63495
488 2.44 0.36505 0.63495
489 2.445 0.36505 0.63495
490 2.45 0.36505 0.63495
491 2.455 0.36505 0.63495
492 2.46 0.36505 0.63495
493 2.465 0.36505 0.63495
494 2.47 0.36505 0.63495
495 2.475 0.36505 0.63495
496 2.48 0.36505 0.63495
497 2.485 0.36505 0.63495
498 2.49 0.36505 0.63495
499 2.495 0.36505 0.63495
500 2.5 0.36505 0.63495
501 2.505 0.36505 0.63495
502 2.51 0.36505 0.63495
503 2.515 0.36505 0.63495
504 2.52 0.36505 0.63495
505 2.525 0.36505 0.63495
506 2.53 0.36505 0.63495
507 2.535 0.36505 0.63495
508 2.54 0.36505 0.63495
509 2.545 0.36505 0.63495
510 2.55 0.38828 0.61172
511 2.555 0.38828 0.61172
512 2.56 0.38828 0.61172
513 2.565 0.38828 0.61172
514 2.57 0.38828 0.61172
515 2.575 0.38828 0.61172
516 2.58 0.38828 0.61172
517 2.585 0.38828 0.61172
518 2.59 0.38828 0.61172
519 2.595 0.38828 0.61172
520 2.6 0.38828 0.61172
521 2.605 0.38828 0.61172
522 2.61 0.38828 0.61172
523 2.615 0.38828 0.61172
524 2.62 0.38828 0.61172
525 2.625 0.38828 0.61172
526 2.63 0.38828 0.61172
527 2.635 0.38828 0.61172
528 2.64 0.38828 0.61172
529 2.645 0.38828 0.61172
530 2.65 0.38828 0.61172
531 2.655 0.38828 0.61172
532 2.66 0.38828 0.61172
533 2.665 0.38828 0.61172
534 2.67 0.38828 0.61172
535 2.675 0.38828 0.61172
536 2.68 0.38828 0.61172
537 2.685 0.38828 0.61172
538 2.69 0.38828 0.61172
539 2.695 0.38828 0.61172
540 2.7 0.40922 0.59078
541 2.705 0.40922 0.59078
542 2.71 0.40922 0.59078
543 2.715 0.40922 0.59078
544 2.72 0.40922 0.59078
545 2.725 0.40922 0.59078
546 2.73 0.40922 0.59078
547 2.735 0.40922 0.59078
548 2.74 0.40922 0.59078
549 2.745 0.40922 0.59078
550 2.75 0.40922 0.59078
551 2.755 0.40922 0.59078
552 2.76 0.40922 0.59078
553 2.765 0.40922 0.59078
554 2.77 0.40922 0.59078
555 2.775 0.40922 0.59078
556 2.78 0.40922 0.59078
557 2.785 0.40922 0.59078
558 2.79 0.40922 0.59078
559 2.795 0.40922 0.59078
560 2.8 0.40922 0.59078
561 2.805 0.40922 0.59078
562 2.81 0.40922 0.59078
563 2.815 0.40922 0.59078
564 2.82 0.40922 0.59078
565 2.825 0.40922 0.59078
566 2.83 0.40922 0.59078
567 2.835 0.40922 0.59078
568 2.84 0.40922 0.59078
569 2.845 0.40922 0.59078
570 2.85 0.42778 0.57222
571 2.855 0.42778 0.57222
572 2.86 0.42778 0.57222
573 2.865 0.42778 0.57222
574 2.87 0.42778 0.57222
575 2.875 0.42778 0.57222
576 2.88 0.42778 0.57222
577 2.885 0.42778 0.57222
578 2.89 0.42778 0.57222
579 2.895 0.42778 0.57222
580 2.9 0.42778 0.57222
581 2.905 0.42778 0.57222
582 2.91 0.42778 0.57222
583 2.915 0.42778 0.57222
584 2.92 0.42778 0.57222
585 2.925 0.42778 0.57222
586 2.93 0.42778 0.57222
587 2.935 0.42778 0.57222
588 2.94 0.42778 0.57222
589 2.945 0.42778 0.57222
590 2.95 0.42778 0.57222
591 2.955 0.42778 0.57222
592 2.96 0.42778 0.57222
593 2.965 0.42778 0.57222
594 2.97 0.42778 0.57222
595 2.975 0.42778 0.57222
596 2.98 0.42778 0.57222
597 2.985 0.42778 0.57222
598 2.99 0.42778 0.57222
599 2.995 0.42778 0.57222
600 3 0.44398 0.55602
601 3.005 0.44398 0.55602
602 3.01 0.44398 0.55602
603 3.015 0.44398 0.55602
604 3.02 0.44398 0.55602
605 3.025 0.44398 0.55602
606 3.03 0.44398 0.55602
607 3.035 0.44398 0.55602
608 3.04 0.44398 0.55602
609 3.045 0.44398 0.55602
610 3.05 0.44398 0.55602
611 3.055 0.44398 0.55602
612 3.06 0.44398 0.55602
613 3.065 0.44398 0.55602
614 3.07 0.44398 0.55602
615 3.075 0.44398 0.55602
616 3.08 0.44398 0.55602
617 3.085 0.44398 0.55602
618 3.09 0.44398 0.55602
619 3.095 0.44398 0.55602
620 3.1 0.44398 0.55602
621 3.105 0.44398 0.55602
622 3.11 0.44398 0.55602
623 3.115 0.44398 0.55602
624 3.12 0.44398 0.55602
625 3.125 0.44398 0.55602
626 3.13 0.44398 0.55602
627 3.135 0.44398 0.55602
628 3.14 0.44398 0.55602
629 3.145 0.44398 0.55602
630 3.15 0.45791 0.54209
631 3.155 0.45791 0.54209
632 3.16 0.45791 0.54209
633 3.165 0.45791 0.54209
634 3.17 0.45791 0.54209
635 3.175 0.45791 0.54209
636 3.18 0.45791 0.54209
637 3.185 0.45791 0.54209
638 3.19 0.45791 0.54209
639 3.195 0.45791 0.54209
640 3.2 0.45791 0.54209
641 3.205 0.45791 0.54209
642 3.21 0.45791 0.54209
643 3.215 0.45791 0.54209
644 3.22 0.45791 0.54209
645 3.225 0.45791 0.54209
646 3.23 0.45791 0.54209
647 3.235 0.45791 0.54209
648 3.24 0.45791 0.54209
649 3.245 0.45791 0.54209
650 3.25 0.45791 0.54209
651 3.255 0.45791 0.54209
652 3.26 0.45791 0.54209
653 3.265 0.45791 0.54209
654 3.27 0.45791 0.54209
655 3.275 0.45791 0.54209
656 3.28 0.45791 0.54209
657 3.285 0.45791 0.54209
658 3.29 0.45791 0.54209
659 3.295 0.45791 0.54209
660 3.3 0.46971 0.53029
661 3.305 0.46971 0.53029
662 3.31 0.46971 0.53029
663 3.315 0.46971 0.53029
664 3.32 0.46971 0.53029
665 3.325 0.46971 0.53029
666 3.33 0.46971 0.53029
667 3.335 0.46971 0.53029
668 3.34 0.46971 0.53029
669 3.345 0.46971 0.53029
670 3.35 0.46971 0.53029
671 3.355 0.46971 0.53029
672 3.36 0.46971 0.53029
673 3.365 0.46971 0.53029
674 3.37 0.46971 0.53029
675 3.375 0.46971 0.53029
676 3.38 0.46971 0.53029
677 3.385 0.46971 0.53029
678 3.39 0.46971 0.53029
679 3.395 0.46971 0.53029
680 3.4 0.46971 0.53029
681 3.405 0.46971 0.53029
682 3.41 0.46971 0.53029
683 3.415 0.46971 0.53029
684 3.42 0.46971 0.53029
685 3.425 0.46971 0.53029
686 3.43 0.46971 0.53029
687 3.435 0.46971 0.53029
688 3.44 0.46971 0.53029
689 3.445 0.46971 0.53029
690 3.45 0.47954 0.52046
691 3.455 0.47954 0.52046
692 3.46 0.47954 0.52046
693 3.465 0.47954 0.52046
694 3.47 0.47954 0.52046
695 3.475 0.47954 0.52046
696 3.48 0.47954 0.52046
697 3.485 0.47954 0.52046
698 3.49 0.47954 0.52046
699 3.495 0.47954 0.52046
700 3.5 0.47954 0.52046
701 3.505 0.47954 0.52046
702 3.51 0.47954 0.52046
703 3.515 0.47954 0.52046
704 3.52 0.47954 0.52046
705 3.525 0.47954 0.52046
706 3.53 0.47954 0.52046
707 3.535 0.47954 0.52046
708 3.54 0.47954 0.52046
709 3.545 0.47954 0.52046
710 3.55 0.47954 0.52046
711 3.555 0.47954 0.52046
712 3.56 0.47954 0.52046
713 3.565 0.47954 0.52046
714 3.57 0.47954 0.52046
715 3.575 0.47954 0.52046
716 3.58 0.47954 0.52046
717 3.585 0.47954 0.52046
718 3.59 0.47954 0.52046
719 3.595 0.47954 0.52046
720 3.6 0.48758 0.51242
721 3.605 0.48758 0.51242
722 3.61 0.48758 0.51242
723 3.615 0.48758 0.51242
724 3.62 0.48758 0.51242
725 3.625 0.48758 0.51242
726 3.63 0.48758 0.51242
727 3.635 0.48758 0.51242
728 3.64 0.48758 0.51242
729 3.645 0.48758 0.51242
730 3.65 0.48758 0.51242
731 3.655 0.48758 0.51242
732 3.66 0.48758 0.51242
733 3.665 0.48758 0.51242
734 3.67 0.48758 0.51242
735 3.675 0.48758 0.51242
736 3.68 0.48758 0.51242
737 3.685 0.48758 0.51242
738 3.69 0.48758 0.51242
739 3.695 0.48758 0.51242
740 3.7 0.48758 0.51242
741 3.705 0.48758 0.51242
742 3.71 0.48758 0.51242
743 3.715 0.48758 0.51242
744 3.72 0.48758 0.51242
745 3.725 0.48758 0.51242
746 3.73 0.48758 0.51242
747 3.735 0.48758 0.51242
748 3.74 0.48758 0.51242
749 3.745 0.48758 0.51242
750 3.75 0.49402 0.50598
751 3.755 0.49402 0.50598
752 3.76 0.49402 0.50598
753 3.765 0.49402 0.50598
754 3.77 0.49402 0.50598
755 3.775 0.49402 0.50598
756 3.78 0.49402 0.50598
757 3.785 0.49402 0.50598
758 3.79 0.49402 0.50598
759 3.795 0.49402 0.50598
760 3.8 0.49402 0.50598
761 3.805 0.49402 0.50598
762 3.81 0.49402 0.50598
763 3.815 0.49402 0.50598
764 3.82 0.49402 0.50598
765 3.825 0.49402 0.50598
766 3.83 0.49402 0.50598
767 3.835 0.49402 0.50598
768 3.84 0.49402 0.50598
769 3.845 0.49402 0.50598
770 3.85 0.49402 0.50598
771 3.855 0.49402 0.50598
772 3.86 0.49402 0.50598
773 3.865 0.49402 0.50598
774 3.87 0.49402 0.50598
775 3.875 0.49402 0.50598
776 3.88 0.49402 0.50598
777 3.885 0.49402 0.50598
778 3.89 0.49402 0.50598
779 3.895 0.49402 0.50598
780 3.9 0.49907 0.50093
781 3.905 0.49907 0.50093
782 3.91 0.49907 0.50093
783 3.915 0.49907 0.50093
784 3.92 0.49907 0.50093
785 3.925 0.49907 0.50093
786 3.93 0.49907 0.50093
787 3.935 0.49907 0.50093
788 3.94 0.49907 0.50093
789 3.945 0.49907 0.50093
790 3.95 0.49907 0.50093
791 3.955 0.49907 0.50093
792 3.96 0.49907 0.50093
793 3.965 0.49907 0.50093
794 3.97 0.49907 0.50093
795 3.975 0.49907 0.50093
796 3.98 0.49907 0.50093
797 3.985 0.49907 0.50093
798 3.99 0.49907 0.50093
799 3.995 0.49907 0.50093
800 4 0.49907 0.50093
801 4.005 0.49907 0.50093
802 4.01 0.49907 0.50093
803 4.015 0.49907 0.50093
804 4.02 0.49907 0.50093
805 4.025 0.49907 0.50093
806 4.03 0.49907 0.50093
807 4.035 0.49907 0.50093
808 4.04 0.49907 0.50093
809 4.045 0.49907 0.50093
810 4.05 0.50291 0.49709
811 4.055 0.50291 0.49709
812 4.06 0.50291 0.49709
813 4.065 0.50291 0.49709
814 4.07 0.50291 0.49709
815 4.075 0.50291 0.49709
816 4.08 0.50291 0.49709
817 4.085 0.50291 0.49709
818 4.09 0.50291 0.49709
819 4.095 0.50291 0.49709
820 4.1 0.50291 0.49709
821 4.105 0.50291 0.49709
822 4.11 0.50291 0.49709
823 4.115 0.50291 0.49709
824 4.12 0.50291 0.49709
825 4.125 0.50291 0.49709
826 4.13 0.50291 0.49709
827 4.135 0.50291 0.49709
828 4.14 0.50291 0.49709
829 4.145 0.50291 0.49709
830 4.15 0.50291 0.49709
831 4.155 0.50291 0.49709
832 4.16 0.50291 0.49709
833 4.165 0.50291 0.49709
834 4.17 0.50291 0.49709
835 4.175 0.50291 0.49709
836 4.18 0.50291 0.49709
837 4.185 0.50291 0.49709
838 4.19 0.50291 0.49709
839 4.195 0.50291 0.49709
840 4.2 0.50572 0.49428
841 4.205 0.50572 0.49428
842 4.21 0.50572 0.49428
843 4.215 0.50572 0.49428
844 4.22 0.50572 0.49428
845 4.225 0.50572 0.49428
846 4.23 0.50572 0.49428
847 4.235 0.50572 0.49428
848 4.24 0.50572 0.49428
849 4.245 0.50572 0.49428
850 4.25 0.50572 0.49428
851 4.255 0.50572 0.49428
852 4.26 0.50572 0.49428
853 4.265 0.50572 0.49428
854 4.27 0.50572 0.49428
855 4.275 0.50572 0.49428
856 4.28 0.50572 0.49428
857 4.285 0.50572 0.49428
858 4.29 0.50572 0.49428
859 4.295 0.50572 0.49428
860 4.3 0.50572 0.49428
861 4.305 0.50572 0.49428
862 4.31 0.50572 0.49428
863 4.315 0.50572 0.49428
864 4.32 0.50572 0.49428
865 4.325 0.50572 0.49428
866 4.33 0.50572 0.49428
867 4.335 0.50572 0.49428
868 4.34 0.50572 0.49428
869 4.345 0.50572 0.49428
870 4.35 0.50767 0.49233
871 4.355 0.50767 0.49233
872 4.36 0.50767 0.49233
873 4.365 0.50767 0.49233
874 4.37 0.50767 0.49233
875 4.375 0.50767 0.49233
876 4.38 0.50767 0.49233
877 4.385 0.50767 0.49233
878 4.39 0.50767 0.49233
879 4.395 0.50767 0.49233
880 4.4 0.50767 0.49233
881 4.405 0.50767 0.49233
882 4.41 0.50767 0.49233
883 4.415 0.50767 0.49233
884 4.42 0.50767 0.49233
885 4.425 0.50767 0.49233
886 4.43 0.50767 0.49233
887 4.435 0.50767 0.49233
888 4.44 0.50767 0.49233
889 4.445 0.50767 0.49233
890 4.45 0.50767 0.49233
891 4.455 0.50767 0.49233
892 4.46 0.50767 0.49233
893 4.465 0.50767 0.49233
894 4.47 0.50767 0.49233
895 4.475 0.50767 0.49233
896 4.48 0.50767 0.49233
897 4.485 0.50767 0.49233
898 4.49 0.50767 0.49233
899 4.495 0.50767 0.49233
900 4.5 0.50891 0.49109
901 4.505 0.50891 0.49109
902 4.51 0.50891 0.49109
903 4.515 0.50891 0.49109
904 4.52 0.50891 0.49109
905 4.525 0.50891 0.49109
906 4.53 0.50891 0.49109
907 4.535 0.50891 0.49109
908 4.54 0.50891 0.49109
909 4.545 0.50891 0.49109
910 4.55 0.50891 0.49109
911 4.555 0.50891 0.49109
912 4.56 0.50891 0.49109
913 4.565 0.50891 0.49109
914 4.57 0.50891 0.49109
915 4.575 0.50891 0.49109
916 4.58 0.50891 0.49109
917 4.585 0.50891 0.49109
918 4.59 0.50891 0.49109
919 4.595 0.50891 0.49109
920 4.6 0.50891 0.49109
921 4.605 0.50891 0.49109
922 4.61 0.50891 0.49109
923 4.615 0.50891 0.49109
924 4.62 0.50891 0.49109
925 4.625 0.50891 0.49109
926 4.63 0.50891 0.49109
927 4.635 0.50891 0.49109
928 4.64 0.50891 0.49109
929 4.645 0.50891 0.49109
930 4.65 0.50957 0.49043
931 4.655 0.50957 0.49043
932 4.66 0.50957 0.49043
933 4.665 0.50957 0.49043
934 4.67 0.50957 0.49043
935 4.675 0.50957 0.49043
936 4.68 0.50957 0.49043
937 4.685 0.50957 0.49043
938 4.69 0.50957 0.49043
939 4.695 0.50957 0.49043
940 4.7 0.50957 0.49043
941 4.705 0.50957 0.49043
942 4.71 0.50957 0.49043
943 4.715 0.50957 0.49043
944 4.72 0.50957 0.49043
945 4.725 0.50957 0.49043
946 4.73 0.50957 0.49043
947 4.735 0.50957 0.49043
948 4.74 0.50957 0.49043
949 4.745 0.50957 0.49043
950 4.75 0.50957 0.49043
951 4.755 0.50957 0.49043
952 4.76 0.50957 0.49043
953 4.765 0.50957 0.49043
954 4.77 0.50957 0.49043
955 4.775 0.50957 0.49043
956 4.78 0.50957 0.49043
957 4.785 0.50957 0.49043
958 4.79 0.50957 0.49043
959 4.795 0.50957 0.49043
960 4.8 0.50978 0.49022
961 4.805 0.50978 0.49022
962 4.81 0.50978 0.49022
963 4.815 0.50978 0.49022
964 4.82 0.50978 0.49022
965 4.825 0.50978 0.49022
966 4.83 0.50978 0.49022
967 4.835 0.50978 0.49022
968 4.84 0.50978 0.49022
969 4.845 0.50978 0.49022
970 4.85 0.50978 0.49022
971 4.855 0.50978 0.49022
972 4.86 0.50978 0.49022
973 4.865 0.50978 0.49022
974 4.87 0.50978 0.49022
975 4.875 0.50978 0.49022
976 4.88 0.50978 0.49022
977 4.885 0.50978 0.49022
978 4.89 0.50978 0.49022
979 4.895 0.50978 0.49022
980 4.9 0.50978 0.49022
981 4.905 0.50978 0.49022
982 4.91 0.50978 0.49022
983 4.915 0.50978 0.49022
984 4.92 0.50978 0.49022
985 4.925 0.50978 0.49022
986 4.93 0.50978 0.49022
987 4.935 0.50978 0.49022
988 4.94 0.50978 0.49022
989 4.945 0.50978 0.49022
990 4.95 0.50964 0.49036
991 4.955 0.50964 0.49036
992 4.96 0.50964 0.49036
993 4.965 0.50964 0.49036
994 4.97 0.50964 0.49036
995 4.975 0.50964 0.49036
996 4.98 0.50964 0.49036
997 4.985 0.50964 0.49036
998 4.99 0.50964 0.49036
999 4.995 0.50964 0.49036
1000 5 0.50964 0.49036
1001 5.005 0.50964 0.49036
1002 5.01 0.50964 0.49036
1003 5.015 0.50964 0.49036
1004 5.02 0.50964 0.49036
1005 5.025 0.50964 0.49036
1006 5.03 0.50964 0.49036
1007 5.035 0.50964 0.49036
1008 5.04 0.50964 0.49036
1009 5.045 0.50964 0.49036
1010 5.05 0.50964 0.49036
1011 5.055 0.50964 0.49036
1012 5.06 0.50964 0.49036
1013 5.065 0.50964 0.49036
1014 5.07 0.50964 0.49036
1015 5.075 0.50964 0.49036
1016 5.08 0.50964 0.49036
1017 5.085 0.50964 0.49036
1018 5.09 0.50964 0.49036
1019 5.095 0.50964 0.49036
1020 5.1 0.50925 0.49075
1021 5.105 0.50925 0.49075
1022 5.11 0.50925 0.49075
1023 5.115 0.50925 0.49075
1024 5.12 0.50925 0.49075
1025 5.125 0.50925 0.49075
1026 5.13 0.50925 0.49075
1027 5.135 0.50925 0.49075
1028 5.14 0.50925 0.49075
1029 5.145 0.50925 0.49075
1030 5.15 0.50925 0.49075
1031 5.155 0.50925 0.49075
1032 5.16 0.50925 0.49075
1033 5.165 0.50925 0.49075
1034 5.17 0.50925 0.49075
1035 5.175 0.50925 0.49075
1036 5.18 0.50925 0.49075
1037 5.185 0.50925 0.49075
1038 5.19 0.50925 0.49075
1039 5.195 0.50925 0.49075
1040 5.2 0.50925 0.49075
1041 5.205 0.50925 0.49075
1042 5.21 0.50925 0.49075
1043 5.215 0.50925 0.49075
1044 5.22 0.50925 0.49075
1045 5.225 0.50925 0.49075
1046 5.23 0.50925 0.49075
1047 5.235 0.50925 0.49075
1048 5.24 0.50925 0.49075
1049 5.245 0.50925 0.49075
1050 5.25 0.50867 0.49133
1051 5.255 0.50867 0.49133
1052 5.26 0.50867 0.49133
1053 5.265 0.50867 0.49133
1054 5.27 0.50867 0.49133
1055 5.275 0.50867 0.49133
1056 5.28 0.50867 0.49133
1057 5.285 0.50867 0.49133
1058 5.29 0.50867 0.49133
1059 5.295 0.50867 0.49133
1060 5.3 0.50867 0.49133
1061 5.305 0.50867 0.49133
1062 5.31 0.50867 0.49133
1063 5.315 0.50867 0.49133
1064 5.32 0.50867 0.49133
1065 5.325 0.50867 0.49133
1066 5.33 0.50867 0.49133
1067 5.335 0.50867 0.49133
1068 5.34 0.50867 0.49133
1069 5.345 0.50867 0.49133
1070 5.35 0.50867 0.49133
1071 5.355 0.50867 0.49133
1072 5.36 0.50867 0.49133
1073 5.365 0.50867 0.49133
1074 5.37 0.50867 0.49133
1075 5.375 0.50867 0.49133
1076 5.38 0.50867 0.49133
1077 5.385 0.50867 0.49133
1078 5.39 0.50867 0.49133
1079 5.395 0.50867 0.49133
1080 5.4 0.50797 0.49203
1081 5.405 0.50797 0.49203
1082 5.41 0.50797 0.49203
1083 5.415 0.50797 0.49203
1084 5.42 0.50797 0.49203
1085 5.425 0.50797 0.49203
1086 5.43 0.50797 0.49203
1087 5.435 0.50797 0.49203
1088 5.44 0.50797 0.49203
1089 5.445 0.50797 0.49203
1090 5.45 0.50797 0.49203
1091 5.455 0.50797 0.49203
1092 5.46 0.50797 0.49203
1093 5.465 0.50797 0.49203
1094 5.47 0.50797 0.49203
1095 5.475 0.50797 0.49203
1096 5.48 0.50797 0.49203
1097 5.485 0.50797 0.49203
1098 5.49 0.50797 0.49203
1099 5.495 0.50797 0.49203
1100 5.5 0.50797 0.49203
1101 5.505 0.50797 0.49203
1102 5.51 0.50797 0.49203
1103 5.515 0.50797 0.49203
1104 5.52 0.50797 0.49203
1105 5.525 0.50797 0.49203
1106 5.53 0.50797 0.49203
1107 5.535 0.50797 0.49203
1108 5.54 0.50797 0.49203
1109 5.545 0.50797 0.49203
1110 5.55 0.50719 0.49281
1111 5.555 0.50719 0.49281
1112 5.56 0.50719 0.49281
1113 5.565 0.50719 0.49281
1114 5.57 0.50719 0.49281
1115 5.575 0.50719 0.49281
1116 5.58 0.50719 0.49281
1117 5.585 0.50719 0.49281
1118 5.59 0.50719 0.49281
1119 5.595 0.50719 0.49281
1120 5.6 0.50719 0.49281
1121 5.605 0.50719 0.49281
1122 5.61 0.50719 0.49281
1123 5.615 0.50719 0.49281
1124 5.62 0.50719 0.49281
1125 5.625 0.50719 0.49281
1126 5.63 0.50719 0.49281
1127 5.635 0.50719 0.49281
1128 5.64 0.50719 0.49281
1129 5.645 0.50719 0.49281
1130 5.65 0.50719 0.49281
1131 5.655 0.50719 0.49281
1132 5.66 0.50719 0.49281
1133 5.665 0.50719 0.49281
1134 5.67 0.50719 0.49281
1135 5.675 0.50719 0.49281
1136 5.68 0.50719 0.49281
1137 5.685 0.50719 0.49281
1138 5.69 0.50719 0.49281
1139 5.695 0.50719 0.49281
1140 5.7 0.50639 0.49361
1141 5.705 0.50639 0.49361
1142 5.71 0.50639 0.49361
1143 5.715 0.50639 0.49361
1144 5.72 0.50639 0.49361
1145 5.725 0.50639 0.49361
1146 5.73 0.50639 0.49361
1147 5.735 0.50639 0.49361
1148 5.74 0.50639 0.49361
1149 5.745 0.50639 0.49361
1150 5.75 0.50639 0.49361
1151 5.755 0.50639 0.49361
1152 5.76 0.50639 0.49361
1153 5.765 0.50639 0.49361
1154 5.77 0.50639 0.49361
1155 5.775 0.50639 0.49361
1156 5.78 0.50639 0.49361
1157 5.785 0.50639 0.49361
1158 5.79 0.50639 0.49361
1159 5.795 0.50639 0.49361
1160 5.8 0.50639 0.49361
1161 5.805 0.50639 0.49361
1162 5.81 0.50639 0.49361
1163 5.815 0.50639 0.49361
1164 5.82 0.50639 0.49361
1165 5.825 0.50639 0.49361
1166 5.83 0.50639 0.49361
1167 5.835 0.50639 0.49361
1168 5.84 0.50639 0.49361
1169 5.845 0.50639 0.49361
1170 5.85 0.5056 0.4944
1171 5.855 0.5056 0.4944
1172 5.86 0.5056 0.4944
1173 5.865 0.5056 0.4944
1174 5.87 0.5056 0.4944
1175 5.875 0.5056 0.4944
1176 5.88 0.5056 0.4944
1177 5.885 0.5056 0.4944
1178 5.89 0.5056 0.4944
1179 5.895 0.5056 0.4944
1180 5.9 0.5056 0.4944
1181 5.905 0.5056 0.4944
1182 5.91 0.5056 0.4944
1183 5.915 0.5056 0.4944
1184 5.92 0.5056 0.4944
1185 5.925 0.5056 0.4944
1186 5.93 0.5056 0.4944
1187 5.935 0.5056 0.4944
1188 5.94 0.5056 0.4944
1189 5.945 0.5056 0.4944
1190 5.95 0.5056 0.4944
1191 5.955 0.5056 0.4944
1192 5.96 0.5056 0.4944
1193 5.965 0.5056 0.4944
1194 5.97 0.5056 0.4944
1195 5.975 0.5056 0.4944
1196 5.98 0.5056 0.4944
1197 5.985 0.5056 0.4944
1198 5.99 0.5056 0.4944
1199 5.995 0.5056 0.4944
1200 6 0.50482 0.49518
1201 6.005 0.50482 0.49518
1202 6.01 0.50482 0.49518
1203 6.015 0.50482 0.49518
1204 6.02 0.50482 0.49518
1205 6.025 0.50482 0.49518
1206 6.03 0.50482 0.49518
1207 6.035 0.50482 0.49518
1208 6.04 0.50482 0.49518
1209 6.045 0.50482 0.49518
1210 6.05 0.50482 0.49518
1211 6.055 0.50482 0.49518
1212 6.06 0.50482 0.49518
1213 6.065 0.50482 0.49518
1214 6.07 0.50482 0.49518
1215 6.075 0.50482 0.49518
1216 6.08 0.50482 0.49518
1217 6.085 0.50482 0.49518
1218 6.09 0.50482 0.49518
1219 6.095 0.50482 0.49518
1220 6.1 0.50482 0.49518
1221 6.105 0.50482 0.49518
1222 6.11 0.50482 0.49518
1223 6.115 0.50482 0.49518
1224 6.12 0.50482 0.49518
1225 6.125 0.50482 0.49518
1226 6.13 0.50482 0.49518
1227 6.135 0.50482 0.49518
1228 6.14 0.50482 0.49518
1229 6.145 0.50482 0.49518
1230 6.15 0.50409 0.49591
1231 6.155 0.50409 0.49591
1232 6.16 0.50409 0.49591
1233 6.165 0.50409 0.49591
1234 6.17 0.50409 0.49591
1235 6.175 0.50409 0.49591
1236 6.18 0.50409 0.49591
1237 6.185 0.50409 0.49591
1238 6.19 0.50409 0.49591
1239 6.195 0.50409 0.49591
1240 6.2 0.50409 0.49591
1241 6.205 0.50409 0.49591
1242 6.21 0.50409 0.49591
1243 6.215 0.50409 0.49591
1244 6.22 0.50409 0.49591
1245 6.225 0.50409 0.49591
1246 6.23 0.50409 0.49591
1247 6.235 0.50409 0.49591
1248 6.24 0.50409 0.49591
1249 6.245 0.50409 0.49591
1250 6.25 0.50409 0.49591
1251 6.255 0.50409 0.49591
1252 6.26 0.50409 0.49591
1253 6.265 0.50409 0.49591
1254 6.27 0.50409 0.49591
1255 6.275 0.50409 0.49591
1256 6.28 0.50409 0.49591
1257 6.285 0.50409 0.49591
1258 6.29 0.50409 0.49591
1259 6.295 0.50409 0.49591
1260 6.3 0.50342 0.49658
1261 6.305 0.50342 0.49658
1262 6.31 0.50342 0.49658
1263 6.315 0.50342 0.49658
1264 6.32 0.50342 0.49658
1265 6.325 0.50342 0.49658
1266 6.33 0.50342 0.49658
1267 6.335 0.50342 0.49658
1268 6.34 0.50342 0.49658
1269 6.345 0.50342 0.49658
1270 6.35 0.50342 0.49658
1271 6.355 0.50342 0.49658
1272 6.36 0.50342 0.49658
1273 6.365 0.50342 0.49658
1274 6.37 0.50342 0.49658
1275 6.375 0.50342 0.49658
1276 6.38 0.50342 0.49658
1277 6.385 0.50342 0.49658
1278 6.39 0.50342 0.49658
1279 6.395 0.50342 0.49658
1280 6.4 0.50342 0.49658
1281 6.405 0.50342 0.49658
1282 6.41 0.50342 0.49658
1283 6.415 0.50342 0.49658
1284 6.42 0.50342 0.49658
1285 6.425 0.50342 0.49658
1286 6.43 0.50342 0.49658
1287 6.435 0.50342 0.49658
1288 6.44 0.50342 0.49658
1289 6.445 0.50342 0.49658
1290 6.45 0.5028 0.4972
1291 6.455 0.5028 0.4972
1292 6.46 0.5028 0.4972
1293 6.465 0.5028 0.4972
1294 6.47 0.5028 0.4972
1295 6.475 0.5028 0.4972
1296 6.48 0.5028 0.4972
1297 6.485 0.5028 0.4972
1298 6.49 0.5028 0.4972
1299 6.495 0.5028 0.4972
1300 6.5 0.5028 0.4972
1301 6.505 0.5028 0.4972
1302 6.51 0.5028 0.4972
1303 6.515 0.5028 0.4972
1304 6.52 0.5028 0.4972
1305 6.525 0.5028 0.4972
1306 6.53 0.5028 0.4972
1307 6.535 0.5028 0.4972
1308 6.54 0.5028 0.4972
1309 6.545 0.5028 0.4972
1310 6.55 0.5028 0.4972
1311 6.555 0.5028 0.4972
1312 6.56 0.5028 0.4972
1313 6.565 0.5028 0.4972
1314 6.57 0.5028 0.4972
1315 6.575 0.5028 0.4972
1316 6.58 0.5028 0.4972
1317 6.585 0.5028 0.4972
1318 6.59 0.5028 0.4972
1319 6.595 0.5028 0.4972
1320 6.6 0.50226 0.49774
1321 6.605 0.50226 0.49774
1322 6.61 0.50226 0.49774
1323 6.615 0.50226 0.49774
1324 6.62 0.50226 0.49774
1325 6.625 0.50226 0.49774
1326 6.63 0.50226 0.49774
1327 6.635 0.50226 0.49774
1328 6.64 0.50226 0.49774
1329 6.645 0.50226 0.49774
1330 6.65 0.50226 0.49774
1331 6.655 0.50226 0.49774
1332 6.66 0.50226 0.49774
1333 6.665 0.50226 0.49774
1334 6.67 0.50226 0.49774
1335 6.675 0.50226 0.49774
1336 6.68 0.50226 0.49774
1337 6.685 0.50226 0.49774
1338 6.69 0.50226 0.49774
1339 6.695 0.50226 0.49774
1340 6.7 0.50226 0.49774
1341 6.705 0.50226 0.49774
1342 6.71 0.50226 0.49774
1343 6.715 0.50226 0.49774
1344 6.72 0.50226 0.49774
1345 6.725 0.50226 0.49774
1346 6.73 0.50226 0.49774
1347 6.735 0.50226 0.49774
1348 6.74 0.50226 0.49774
1349 6.745 0.50226 0.49774
1350 6.75 0.50177 0.49823
1351 6.755 0.50177 0.49823
1352 6.76 0.50177 0.49823
1353 6.765 0.50177 0.49823
1354 6.77 0.50177 0.49823
1355 6.775 0.50177 0.49823
1356 6.78 0.50177 0.49823
1357 6.785 0.50177 0.49823
1358 6.79 0.50177 0.49823
1359 6.795 0.50177 0.49823
1360 6.8 0.50177 0.49823
1361 6.805 0.50177 0.49823
1362 6.81 0.50177 0.49823
1363 6.815 0.50177 0.49823
1364 6.82 0.50177 0.49823
1365 6.825 0.50177 0.49823
1366 6.83 0.50177 0.49823
1367 6.835 0.50177 0.49823
1368 6.84 0.50177 0.49823
1369 6.845 0.50177 0.49823
1370 6.85 0.50177 0.49823
1371 6.855 0.50177 0.49823
1372 6.86 0.50177 0.49823
1373 6.865 0.50177 0.49823
1374 6.87 0.50177 0.49823
1375 6.875 0.50177 0.49823
1376 6.88 0.50177 0.49823
1377 6.885 0.50177 0.49823
1378 6.89 0.50177 0.49823
1379 6.895 0.50177 0.49823
1380 6.9 0.50136 0.49864
1381 6.905 0.50136 0.49864
1382 6.91 0.50136 0.49864
1383 6.915 0.50136 0.49864
1384 6.92 0.50136 0.49864
1385 6.925 0.50136 0.49864
1386 6.93 0.50136 0.49864
1387 6.935 0.50136 0.49864
1388 6.94 0.50136 0.49864
1389 6.945 0.50136 0.49864
1390 6.95 0.50136 0.49864
1391 6.955 0.50136 0.49864
1392 6.96 0.50136 0.49864
1393 6.965 0.50136 0.49864
1394 6.97 0.50136 0.49864
1395 6.975 0.50136 0.49864
1396 6.98 0.50136 0.49864
1397 6.985 0.50136 0.49864
1398 6.99 0.50136 0.49864
1399 6.995 0.50136 0.49864
1400 7 0.50136 0.49864
1401 7.005 0.50136 0.49864
1402 7.01 0.50136 0.49864
1403 7.015 0.50136 0.49864
1404 7.02 0.50136 0.49864
1405 7.025 0.50136 0.49864
1406 7.03 0.50136 0.49864
1407 7.035 0.50136 0.49864
1408 7.04 0.50136 0.49864
1409 7.045 0.50136 0.49864
1410 7.05 0.501 0.499
1411 7.055 0.501 0.499
1412 7.06 0.501 0.499
1413 7.065 0.501 0.499
1414 7.07 0.501 0.499
1415 7.075 0.501 0.499
1416 7.08 0.501 0.499
1417 7.085 0.501 0.499
1418 7.09 0.501 0.499
1419 7.095 0.501 0.499
1420 7.1 0.501 0.499
1421 7.105 0.501 0.499
1422 7.11 0.501 0.499
1423 7.115 0.501 0.499
1424 7.12 0.501 0.499
1425 7.125 0.501 0.499
1426 7.13 0.501 0.499
1427 7.135 0.501 0.499
1428 7.14 0.501 0.499
1429 7.145 0.501 0.499
1430 7.15 0.501 0.499
1431 7.155 0.501 0.499
1432 7.16 0.501 0.499
1433 7.165 0.501 0.499
1434 7.17 0.501 0.499
1435 7.175 0.501 0.499
1436 7.18 0.501 0.499
1437 7.185 0.501 0.499
1438 7.19 0.501 0.499
1439 7.195 0.501 0.499
1440 7.2 0.5007 0.4993
1441 7.205 0.5007 0.4993
1442 7.21 0.5007 0.4993
1443 7.215 0.5007 0.4993
1444 7.22 0.5007 0.4993
1445 7.225 0.5007 0.4993
1446 7.23 0.5007 0.4993
1447 7.235 0.5007 0.4993
1448 7.24 0.5007 0.4993
1449 7.245 0.5007 0.4993
1450 7.25 0.5007 0.4993
1451 7.255 0.5007 0.4993
1452 7.26 0.5007 0.4993
1453 7.265 0.5007 0.4993
1454 7.27 0.5007 0.4993
1455 7.275 0.5007 0.4993
1456 7.28 0.5007 0.4993
1457 7.285 0.5007 0.4993
1458 7.29 0.5007 0.4993
1459 7.295 0.5007 0.4993
1460 7.3 0.5007 0.4993
1461 7.305 0.5007 0.4993
1462 7.31 0.5007 0.4993
1463 7.315 0.5007 0.4993
1464 7.32 0.5007 0.4993
1465 7.325 0.5007 0.4993
1466 7.33 0.5007 0.4993
1467 7.335 0.5007 0.4993
1468 7.34 0.5007 0.4993
1469 7.345 0.5007 0.4993
1470 7.35 0.50045 0.49955
1471 7.355 0.50045 0.49955
1472 7.36 0.50045 0.49955
1473 7.365 0.50045 0.49955
1474 7.37 0.50045 0.49955
1475 7.375 0.50045 0.49955
1476 7.38 0.50045 0.49955
1477 7.385 0.50045 0.49955
1478 7.39 0.50045 0.49955
1479 7.395 0.50045 0.49955
1480 7.4 0.50045 0.49955
1481 7.405 0.50045 0.49955
1482 7.41 0.50045 0.49955
1483 7.415 0.50045 0.49955
1484 7.42 0.50045 0.49955
1485 7.425 0.50045 0.49955
1486 7.43 0.50045 0.49955
1487 7.435 0.50045 0.49955
1488 7.44 0.50045 0.49955
1489 7.445 0.50045 0.49955
1490 7.45 0.50045 0.49955
1491 7.455 0.50045 0.49955
1492 7.46 0.50045 0.49955
1493 7.465 0.50045 0.49955
1494 7.47 0.50045 0.49955
1495 7.475 0.50045 0.49955
1496 7.48 0.50045 0.49955
1497 7.485 0.50045 0.49955
1498 7.49 0.50045 0.49955
1499 7.495 0.50045 0.49955
1500 7.5 0.50025 0.49975
1501 7.505 0.50025 0.49975
1502 7.51 0.50025 0.49975
1503 7.515 0.50025 0.49975
1504 7.52 0.50025 0.49975
1505 7.525 0.50025 0.49975
1506 7.53 0.50025 0.49975
1507 7.535 0.50025 0.49975
1508 7.54 0.50025 0.49975
1509 7.545 0.50025 0.49975
1510 7.55 0.50025 0.49975
1511 7.555 0.50025 0.49975
1512 7.56 0.50025 0.49975
1513 7.565 0.50025 0.49975
1514 7.57 0.50025 0.49975
1515 7.575 0.50025 0.49975
1516 7.58 0.50025 0.49975
1517 7.585 0.50025 0.49975
1518 7.59 0.50025 0.49975
1519 7.595 0.50025 0.49975
1520 7.6 0.50025 0.49975
1521 7.605 0.50025 0.49975
1522 7.61 0.50025 0.49975
1523 7.615 0.50025 0.49975
1524 7.62 0.50025 0.49975
1525 7.625 0.50025 0.49975
1526 7.63 0.50025 0.49975
1527 7.635 0.50025 0.49975
1528 7.64 0.50025 0.49975
1529 7.645 0.50025 0.49975
1530 7.65 0.50009 0.49991
1531 7.655 0.50009 0.49991
1532 7.66 0.50009 0.49991
1533 7.665 0.50009 0.49991
1534 7.67 0.50009 0.49991
1535 7.675 0.50009 0.49991
1536 7.68 0.50009 0.49991
1537 7.685 0.50009 0.49991
1538 7.69 0.50009 0.49991
1539 7.695 0.50009 0.49991
1540 7.7 0.50009 0.49991
1541 7.705 0.50009 0.49991
1542 7.71 0.50009 0.49991
1543 7.715 0.50009 0.49991
1544 7.72 0.50009 0.49991
1545 7.725 0.50009 0.49991
1546 7.73 0.50009 0.49991
1547 7.735 0.50009 0.49991
1548 7.74 0.50009 0.49991
1549 7.745 0.50009 0.49991
1550 7.75 0.50009 0.49991
1551 7.755 0.50009 0.49991
1552 7.76 0.50009 0.49991
1553 7.765 0.50009 0.49991
1554 7.77 0.50009 0.49991
1555 7.775 0.50009 0.49991
1556 7.78 0.50009 0.49991
1557 7.785 0.50009 0.49991
1558 7.79 0.50009 0.49991
1559 7.795 0.50009 0.49991
1560 7.8 0.49997 0.50003
1561 7.805 0.49997 0.50003
1562 7.81 0.49997 0.50003
1563 7.815 0.49997 0.50003
1564 7.82 0.49997 0.50003
1565 7.825 0.49997 0.50003
1566 7.83 0.49997 0.50003
1567 7.835 0.49997 0.50003
1568 7.84 0.49997 0.50003
1569 7.845 0.49997 0.50003
1570 7.85 0.49997 0.50003
1571 7.855 0.49997 0.50003
1572 7.86 0.49997 0.50003
1573 7.865 0.49997 0.50003
1574 7.87 0.49997 0.50003
1575 7.875 0.49997 0.50003
1576 7.88 0.49997 0.50003
1577 7.885 0.49997 0.50003
1578 7.89 0.49997 0.50003
1579 7.895 0.49997 0.50003
1580 7.9 0.49997 0.50003
1581 7.905 0.49997 0.50003
1582 7.91 0.49997 0.50003
1583 7.915 0.49997 0.50003
1584 7.92 0.49997 0.50003
1585 7.925 0.49997 0.50003
1586 7.93 0.49997 0.50003
1587 7.935 0.49997 0.50003
1588 7.94 0.49997 0.50003
1589 7.945 0.49997 0.50003
1590 7.95 0.49988 0.50012
1591 7.955 0.49988 0.50012
1592 7.96 0.49988 0.50012
1593 7.965 0.49988 0.50012
1594 7.97 0.49988 0.50012
1595 7.975 0.49988 0.50012
1596 7.98 0.49988 0.50012
1597 7.985 0.49988 0.50012
1598 7.99 0.49988 0.50012
1599 7.995 0.49988 0.50012
1600 8 0.49988 0.50012
1601 8.005 0.49988 0.50012
1602 8.01 0.49988 0.50012
1603 8.015 0.49988 0.50012
1604 8.02 0.49988 0.50012
1605 8.025 0.49988 0.50012
1606 8.03 0.49988 0.50012
1607 8.035 0.49988 0.50012
1608 8.04 0.49988 0.50012
1609 8.045 0.49988 0.50012
1610 8.05 0.49988 0.50012
1611 8.055 0.49988 0.50012
1612 8.06 0.49988 0.50012
1613 8.065 0.49988 0.50012
1614 8.07 0.49988 0.50012
1615 8.075 0.49988 0.50012
1616 8.08 0.49988 0.50012
1617 8.085 0.49988 0.50012
1618 8.09 0.49988 0.50012
1619 8.095 0.49988 0.50012
1620 8.1 0.49981 0.50019
1621 8.105 0.49981 0.50019
1622 8.11 0.49981 0.50019
1623 8.115 0.49981 0.50019
1624 8.12 0.49981 0.50019
1625 8.125 0.49981 0.50019
1626 8.13 0.49981 0.50019
1627 8.135 0.49981 0.50019
1628 8.14 0.49981 0.50019
1629 8.145 0.49981 0.50019
1630 8.15 0.49981 0.50019
1631 8.155 0.49981 0.50019
1632 8.16 0.49981 0.50019
1633 8.165 0.49981 0.50019
1634 8.17 0.49981 0.50019
1635 8.175 0.49981 0.50019
1636 8.18 0.49981 0.50019
1637 8.185 0.49981 0.50019
1638 8.19 0.49981 0.50019
1639 8.195 0.49981 0.50019
1640 8.2 0.49981 0.50019
1641 8.205 0.49981 0.50019
1642 8.21 0.49981 0.50019
1643 8.215 0.49981 0.50019
1644 8.22 0.49981 0.50019
1645 8.225 0.49981 0.50019
1646 8.23 0.49981 0.50019
1647 8.235 0.49981 0.50019
1648 8.24 0.49981 0.50019
1649 8.245 0.49981 0.50019
1650 8.25 0.49977 0.50023
1651 8.255 0.49977 0.50023
1652 8.26 0.49977 0.50023
1653 8.265 0.49977 0.50023
1654 8.27 0.49977 0.50023
1655 8.275 0.49977 0.50023
1656 8.28 0.49977 0.50023
1657 8.285 0.49977 0.50023
1658 8.29 0.49977 0.50023
1659 8.295 0.49977 0.50023
1660 8.3 0.49977 0.50023
1661 8.305 0.49977 0.50023
1662 8.31 0.49977 0.50023
1663 8.315 0.49977 0.50023
1664 8.32 0.49977 0.50023
1665 8.325 0.49977 0.50023
1666 8.33 0.49977 0.50023
1667 8.335 0.49977 0.50023
1668 8.34 0.49977 0.50023
1669 8.345 0.49977 0.50023
1670 8.35 0.49977 0.50023
1671 8.355 0.49977 0.50023
1672 8.36 0.49977 0.50023
1673 8.365 0.49977 0.50023
1674 8.37 0.49977 0.50023
1675 8.375 0.49977 0.50023
1676 8.38 0.49977 0.50023
1677 8.385 0.49977 0.50023
1678 8.39 0.49977 0.50023
1679 8.395 0.49977 0.50023
1680 8.4 0.49974 0.50026
1681 8.405 0.49974 0.50026
1682 8.41 0.49974 0.50026
1683 8.415 0.49974 0.50026
1684 8.42 0.49974 0.50026
1685 8.425 0.49974 0.50026
1686 8.43 0.49974 0.50026
1687 8.435 0.49974 0.50026
1688 8.44 0.49974 0.50026
1689 8.445 0.49974 0.50026
1690 8.45 0.49974 0.50026
1691 8.455 0.49974 0.50026
1692 8.46 0.49974 0.50026
1693 8.465 0.49974 0.50026
1694 8.47 0.49974 0.50026
1695 8.475 0.49974 0.50026
1696 8.48 0.49974 0.50026
1697 8.485 0.49974 0.50026
1698 8.49 0.49974 0.50026
1699 8.495 0.49974 0.50026
1700 8.5 0.49974 0.50026
1701 8.505 0.49974 0.50026
1702 8.51 0.49974 0.50026
1703 8.515 0.49974 0.50026
1704 8.52 0.49974 0.50026
1705 8.525 0.49974 0.50026
1706 8.53 0.49974 0.50026
1707 8.535 0.49974 0.50026
1708 8.54 0.49974 0.50026
1709 8.545 0.49974 0.50026
1710 8.55 0.49973 0.50027
1711 8.555 0.49973 0.50027
1712 8.56 0.49973 0.50027
1713 8.565 0.49973 0.50027
1714 8.57 0.49973 0.50027
1715 8.575 0.49973 0.50027
1716 8.58 0.49973 0.50027
1717 8.585 0.49973 0.50027
1718 8.59 0.49973 0.50027
1719 8.595 0.49973 0.50027
1720 8.6 0.49973 0.50027
1721 8.605 0.49973 0.50027
1722 8.61 0.49973 0.50027
1723 8.615 0.49973 0.50027
1724 8.62 0.49973 0.50027
1725 8.625 0.49973 0.50027
1726 8.63 0.49973 0.50027
1727 8.635 0.49973 0.50027
1728 8.64 0.49973 0.50027
1729 8.645 0.49973 0.50027
1730 8.65 0.49973 0.50027
1731 8.655 0.49973 0.50027
1732 8.66 0.49973 0.50027
1733 8.665 0.49973 0.50027
1734 8.67 0.49973 0.50027
1735 8.675 0.49973 0.50027
1736 8.68 0.49973 0.50027
1737 8.685 0.49973 0.50027
1738 8.69 0.49973 0.50027
1739 8.695 0.49973 0.50027
1740 8.7 0.49973 0.50027
1741 8.705 0.49973 0.50027
1742 8.71 0.49973 0.50027
1743 8.715 0.49973 0.50027
1744 8.72 0.49973 0.50027
1745 8.725 0.49973 0.50027
1746 8.73 0.49973 0.50027
1747 8.735 0.49973 0.50027
1748 8.74 0.49973 0.50027
1749 8.745 0.49973 0.50027
1750 8.75 0.49973 0.50027
1751 8.755 0.49973 0.50027
1752 8.76 0.49973 0.50027
1753 8.765 0.49973 0.50027
1754 8.77 0.49973 0.50027
1755 8.775 0.49973 0.50027
1756 8.78 0.49973 0.50027
1757 8.785 0.49973 0.50027
1758 8.79 0.49973 0.50027
1759 8.795 0.49973 0.50027
1760 8.8 0.49973 0.50027
1761 8.805 0.49973 0.50027
1762 8.81 0.49973 0.50027
1763 8.815 0.49973 0.50027
1764 8.82 0.49973 0.50027
1765 8.825 0.49973 0.50027
1766 8.83 0.49973 0.50027
1767 8.835 0.49973 0.50027
1768 8.84 0.49973 0.50027
1769 8.845 0.49973 0.50027
1770 8.85 0.49974 0.50026
1771 8.855 0.49974 0.50026
1772 8.86 0.49974 0.50026
1773 8.865 0.49974 0.50026
1774 8.87 0.49974 0.50026
1775 8.875 0.49974 0.50026
1776 8.88 0.49974 0.50026
1777 8.885 0.49974 0.50026
1778 8.89 0.49974 0.50026
1779 8.895 0.49974 0.50026
1780 8.9 0.49974 0.50026
1781 8.905 0.49974 0.50026
1782 8.91 0.49974 0.50026
1783 8.915 0.49974 0.50026
1784 8.92 0.49974 0.50026
1785 8.925 0.49974 0.50026
1786 8.93 0.49974 0.50026
1787 8.935 0.49974 0.50026
1788 8.94 0.49974 0.50026
1789 8.945 0.49974 0.50026
1790 8.95 0.49974 0.50026
1791 8.955 0.49974 0.50026
1792 8.96 0.49974 0.50026
1793 8.965 0.49974 0.50026
1794 8.97 0.49974 0.50026
1795 8.975 0.49974 0.50026
1796 8.98 0.49974 0.50026
1797 8.985 0.49974 0.50026
1798 8.99 0.49974 0.50026
1799 8.995 0.49974 0.50026
1800 9 0.49975 0.50025
1801 9.005 0.49975 0.50025
1802 9.01 0.49975 0.50025
1803 9.015 0.49975 0.50025
1804 9.02 0.49975 0.50025
1805 9.025 0.49975 0.50025
1806 9.03 0.49975 0.50025
1807 9.035 0.49975 0.50025
1808 9.04 0.49975 0.50025
1809 9.045 0.49975 0.50025
1810 9.05 0.49975 0.50025
1811 9.055 0.49975 0.50025
1812 9.06 0.49975 0.50025
1813 9.065 0.49975 0.50025
1814 9.07 0.49975 0.50025
1815 9.075 0.49975 0.50025
1816 9.08 0.49975 0.50025
1817 9.085 0.49975 0.50025
1818 9.09 0.49975 0.50025
1819 9.095 0.49975 0.50025
1820 9.1 0.49975 0.50025
1821 9.105 0.49975 0.50025
1822 9.11 0.49975 0.50025
1823 9.115 0.49975 0.50025
1824 9.12 0.49975 0.50025
1825 9.125 0.49975 0.50025
1826 9.13 0.49975 0.50025
1827 9.135 0.49975 0.50025
1828 9.14 0.49975 0.50025
1829 9.145 0.49975 0.50025
1830 9.15 0.49977 0.50023
1831 9.155 0.49977 0.50023
1832 9.16 0.49977 0.50023
1833 9.165 0.49977 0.50023
1834 9.17 0.49977 0.50023
1835 9.175 0.49977 0.50023
1836 9.18 0.49977 0.50023
1837 9.185 0.49977 0.50023
1838 9.19 0.49977 0.50023
1839 9.195 0.49977 0.50023
1840 9.2 0.49977 0.50023
1841 9.205 0.49977 0.50023
1842 9.21 0.49977 0.50023
1843 9.215 0.49977 0.50023
1844 9.22 0.49977 0.50023
1845 9.225 0.49977 0.50023
1846 9.23 0.49977 0.50023
1847 9.235 0.49977 0.50023
1848 9.24 0.49977 0.50023
1849 9.245 0.49977 0.50023
1850 9.25 0.49977 0.50023
1851 9.255 0.49977 0.50023
1852 9.26 0.49977 0.50023
1853 9.265 0.49977 0.50023
1854 9.27 0.49977 0.50023
1855 9.275 0.49977 0.50023
1856 9.28 0.49977 0.50023
1857 9.285 0.49977 0.50023
1858 9.29 0.49977 0.50023
1859 9.295 0.49977 0.50023
1860 9.3 0.49979 0.50021
1861 9.305 0.49979 0.50021
1862 9.31 0.49979 0.50021
1863 9.315 0.49979 0.50021
1864 9.32 0.49979 0.50021
1865 9.325 0.49979 0.50021
1866 9.33 0.49979 0.50021
1867 9.335 0.49979 0.50021
1868 9.34 0.49979 0.50021
1869 9.345 0.49979 0.50021
1870 9.35 0.49979 0.50021
1871 9.355 0.49979 0.50021
1872 9.36 0.49979 0.50021
1873 9.365 0.49979 0.50021
1874 9.37 0.49979 0.50021
1875 9.375 0.49979 0.50021
1876 9.38 0.49979 0.50021
1877 9.385 0.49979 0.50021
1878 9.39 0.49979 0.50021
1879 9.395 0.49979 0.50021
1880 9.4 0.49979 0.50021
1881 9.405 0.49979 0.50021
1882 9.41 0.49979 0.50021
1883 9.415 0.49979 0.50021
1884 9.42 0.49979 0.50021
1885 9.425 0.49979 0.50021
1886 9.43 0.49979 0.50021
1887 9.435 0.49979 0.50021
1888 9.44 0.49979 0.50021
1889 9.445 0.49979 0.50021
1890 9.45 0.49981 0.50019
1891 9.455 0.49981 0.50019
1892 9.46 0.49981 0.50019
1893 9.465 0.49981 0.50019
1894 9.47 0.49981 0.50019
1895 9.475 0.49981 0.50019
1896 9.48 0.49981 0.50019
1897 9.485 0.49981 0.50019
1898 9.49 0.49981 0.50019
1899 9.495 0.49981 0.50019
1900 9.5 0.49981 0.50019
1901 9.505 0.49981 0.50019
1902 9.51 0.49981 0.50019
1903 9.515 0.49981 0.50019
1904 9.52 0.49981 0.50019
1905 9.525 0.49981 0.50019
1906 9.53 0.49981 0.50019
1907 9.535 0.49981 0.50019
1908 9.54 0.49981 0.50019
1909 9.545 0.49981 0.50019
1910 9.55 0.49981 0.50019
1911 9.555 0.49981 0.50019
1912 9.56 0.49981 0.50019
1913 9.565 0.49981 0.50019
1914 9.57 0.49981 0.50019
1915 9.575 0.49981 0.50019
1916 9.58 0.49981 0.50019
1917 9.585 0.49981 0.50019
1918 9.59 0.49981 0.50019
1919 9.595 0.49981 0.50019
1920 9.6 0.49983 0.50017
1921 9.605 0.49983 0.50017
1922 9.61 0.49983 0.50017
1923 9.615 0.49983 0.50017
1924 9.62 0.49983 0.50017
1925 9.625 0.49983 0.50017
1926 9.63 0.49983 0.50017
1927 9.635 0.49983 0.50017
1928 9.64 0.49983 0.50017
1929 9.645 0.49983 0.50017
1930 9.65 0.49983 0.50017
1931 9.655 0.49983 0.50017
1932 9.66 0.49983 0.50017
1933 9.665 0.49983 0.50017
1934 9.67 0.49983 0.50017
1935 9.675 0.49983 0.50017
1936 9.68 0.49983 0.50017
1937 9.685 0.49983 0.50017
1938 9.69 0.49983 0.50017
1939 9.695 0.49983 0.50017
1940 9.7 0.49983 0.50017
1941 9.705 0.49983 0.50017
1942 9.71 0.49983 0.50017
1943 9.715 0.49983 0.50017
1944 9.72 0.49983 0.50017
1945 9.725 0.49983 0.50017
1946 9.73 0.49983 0.50017
1947 9.735 0.49983 0.50017
1948 9.74 0.49983 0.50017
1949 9.745 0.49983 0.50017
1950 9.75 0.49986 0.50014
1951 9.755 0.49986 0.50014
1952 9.76 0.49986 0.50014
1953 9.765 0.49986 0.50014
1954 9.77 0.49986 0.50014
1955 9.775 0.49986 0.50014
1956 9.78 0.49986 0.50014
1957 9.785 0.49986 0.50014
1958 9.79 0.49986 0.50014
1959 9.795 0.49986 0.50014
1960 9.8 0.49986 0.50014
1961 9.805 0.49986 0.50014
1962 9.81 0.49986 0.50014
1963 9.815 0.49986 0.50014
1964 9.82 0.49986 0.50014
1965 9.825 0.49986 0.50014
1966 9.83 0.49986 0.50014
1967 9.835 0.49986 0.50014
1968 9.84 0.49986 0.50014
1969 9.845 0.49986 0.50014
1970 9.85 0.49986 0.50014
1971 9.855 0.49986 0.50014
1972 9.86 0.49986 0.50014
1973 9.865 0.49986 0.50014
1974 9.87 0.49986 0.50014
1975 9.875 0.49986 0.50014
1976 9.88 0.49986 0.50014
1977 9.885 0.49986 0.50014
1978 9.89 0.49986 0.50014
1979 9.895 0.49986 0.50014
1980 9.9 0.49988 0.50012
1981 9.905 0.49988 0.50012
1982 9.91 0.49988 0.50012
1983 9.915 0.49988 0.50012
1984 9.92 0.49988 0.50012
1985 9.925 0.49988 0.50012
1986 9.93 0.49988 0.50012
1987 9.935 0.49988 0.50012
1988 9.94 0.49988 0.50012
1989 9.945 0.49988 0.50012
1990 9.95 0.49988 0.50012
1991 9.955 0.49988 0.50012
1992 9.96 0.49988 0.50012
1993 9.965 0.49988 0.50012
1994 9.97 0.49988 0.50012
1995 9.975 0.49988 0.50012
1996 9.98 0.49988 0.50012
1997 9.985 0.49988 0.50012
1998 9.99 0.49988 0.50012
1999 9.995 0.49988 0.50012
2000 10 0.49988 0.50012
2001 10.005 0.49988 0.50012
2002 10.01 0.49988 0.50012
2003 10.015 0.49988 0.50012
2004 10.02 0.49988 0.50012
2005 10.025 0.49988 0.50012
2006 10.03 0.49988 0.50012
2007 10.035 0.49988 0.50012
2008 10.04 0.49988 0.50012
2009 10.045 0.49988 0.50012
2010 10.05 0.4999 0.5001
2011 10.055 0.4999 0.5001
2012 10.06 0.4999 0.5001
2013 10.065 0.4999 0.5001
2014 10.07 0.4999 0.5001
2015 10.075 0.4999 0.5001
2016 10.08 0.4999 0.5001
2017 10.085 0.4999 0.5001
2018 10.09 0.4999 0.5001
2019 10.095 0.4999 0.5001
2020 10.1 0.4999 0.5001
2021 10.105 0.4999 0.5001
2022 10.11 0.4999 0.5001
2023 10.115 0.4999 0.5001
2024 10.12 0.4999 0.5001
2025 10.125 0.4999 0.5001
2026 10.13 0.4999 0.5001
2027 10.135 0.4999 0.5001
2028 10.14 0.4999 0.5001
2029 10.145 0.4999 0.5001
2030 10.15 0.4999 0.5001
2031 10.155 0.4999 0.5001
2032 10.16 0.4999 0.5001
2033 10.165 0.4999 0.5001
2034 10.17 0.4999 0.5001
2035 10.175 0.4999 0.5001
2036 10.18 0.4999 0.5001
2037 10.185 0.4999 0.5001
2038 10.19 0.4999 0.5001
2039 10.195 0.4999 0.5001
2040 10.2 0.49991 0.50009
2041 10.205 0.49991 0.50009
2042 10.21 0.49991 0.50009
2043 10.215 0.49991 0.50009
2044 10.22 0.49991 0.50009
2045 10.225 0.49991 0.50009
2046 10.23 0.49991 0.50009
2047 10.235 0.49991 0.50009
2048 10.24 0.49991 0.50009
2049 10.245 0.49991 0.50009
2050 10.25 0.49991 0.50009
2051 10.255 0.49991 0.50009
2052 10.26 0.49991 0.50009
2053 10.265 0.49991 0.50009
2054 10.27 0.49991 0.50009
2055 10.275 0.49991 0.50009
2056 10.28 0.49991 0.50009
2057 10.285 0.49991 0.50009
2058 10.29 0.49991 0.50009
2059 10.295 0.49991 0.50009
2060 10.3 0.49991 0.50009
2061 10.305 0.49991 0.50009
2062 10.31 0.49991 0.50009
2063 10.315 0.49991 0.50009
2064 10.32 0.49991 0.50009
2065 10.325 0.49991 0.50009
2066 10.33 0.49991 0.50009
2067 10.335 0.49991 0.50009
2068 10.34 0.49991 0.50009
2069 10.345 0.49991 0.50009
2070 10.35 0.49993 0.50007
2071 10.355 0.49993 0.50007
2072 10.36 0.49993 0.50007
2073 10.365 0.49993 0.50007
2074 10.37 0.49993 0.50007
2075 10.375 0.49993 0.50007
2076 10.38 0.49993 0.50007
2077 10.385 0.49993 0.50007
2078 10.39 0.49993 0.50007
2079 10.395 0.49993 0.50007
2080 10.4 0.49993 0.50007
2081 10.405 0.49993 0.50007
2082 10.41 0.49993 0.50007
2083 10.415 0.49993 0.50007
2084 10.42 0.49993 0.50007
2085 10.425 0.49993 0.50007
2086 10.43 0.49993 0.50007
2087 10.435 0.49993 0.50007
2088 10.44 0.49993 0.50007
2089 10.445 0.49993 0.50007
2090 10.45 0.49993 0.50007
2091 10.455 0.49993 0.50007
2092 10.46 0.49993 0.50007
2093 10.465 0.49993 0.50007
2094 10.47 0.49993 0.50007
2095 10.475 0.49993 0.50007
2096 10.48 0.49993 0.50007
2097 10.485 0.49993 0.50007
2098 10.49 0.49993 0.50007
2099 10.495 0.49993 0.50007
2100 10.5 0.49994 0.50006
2101 10.505 0.49994 0.50006
2102 10.51 0.49994 0.50006
2103 10.515 0.49994 0.50006
2104 10.52 0.49994 0.50006
2105 10.525 0.49994 0.50006
2106 10.53 0.49994 0.50006
2107 10.535 0.49994 0.50006
2108 10.54 0.49994 0.50006
2109 10.545 0.49994 0.50006
2110 10.55 0.49994 0.50006
2111 10.555 0.49994 0.50006
2112 10.56 0.49994 0.50006
2113 10.565 0.49994 0.50006
2114 10.57 0.49994 0.50006
2115 10.575 0.49994 0.50006
2116 10.58 0.49994 0.50006
2117 10.585 0.49994 0.50006
2118 10.59 0.49994 0.50006
2119 10.595 0.49994 0.50006
2120 10.6 0.49994 0.50006
2121 10.605 0.49994 0.50006
2122 10.61 0.49994 0.50006
2123 10.615 0.49994 0.50006
2124 10.62 0.49994 0.50006
2125 10.625 0.49994 0.50006
2126 10.63 0.49994 0.50006
2127 10.635 0.49994 0.50006
2128 10.64 0.49994 0.50006
2129 10.645 0.49994 0.50006
2130 10.65 0.49996 0.50004
2131 10.655 0.49996 0.50004
2132 10.66 0.49996 0.50004
2133 10.665 0.49996 0.50004
2134 10.67 0.49996 0.50004
2135 10.675 0.49996 0.50004
2136 10.68 0.49996 0.50004
2137 10.685 0.49996 0.50004
2138 10.69 0.49996 0.50004
2139 10.695 0.49996 0.50004
2140 10.7 0.49996 0.50004
2141 10.705 0.49996 0.50004
2142 10.71 0.49996 0.50004
2143 10.715 0.49996 0.50004
2144 10.72 0.49996 0.50004
2145 10.725 0.49996 0.50004
2146 10.73 0.49996 0.50004
2147 10.735 0.49996 0.50004
2148 10.74 0.49996 0.50004
2149 10.745 0.49996 0.50004
2150 10.75 0.49996 0.50004
2151 10.755 0.49996 0.50004
2152 10.76 0.49996 0.50004
2153 10.765 0.49996 0.50004
2154 10.77 0.49996 0.50004
2155 10.775 0.49996 0.50004
2156 10.78 0.49996 0.50004
2157 10.785 0.49996 0.50004
2158 10.79 0.49996 0.50004
2159 10.795 0.49996 0.50004
2160 10.8 0.49997 0.50003
2161 10.805 0.49997 0.50003
2162 10.81 0.49997 0.50003
2163 10.815 0.49997 0.50003
2164 10.82 0.49997 0.50003
2165 10.825 0.49997 0.50003
2166 10.83 0.49997 0.50003
2167 10.835 0.49997 0.50003
2168 10.84 0.49997 0.50003
2169 10.845 0.49997 0.50003
2170 10.85 0.49997 0.50003
2171 10.855 0.49997 0.50003
2172 10.86 0.49997 0.50003
2173 10.865 0.49997 0.50003
2174 10.87 0.49997 0.50003
2175 10.875 0.49997 0.50003
2176 10.88 0.49997 0.50003
2177 10.885 0.49997 0.50003
2178 10.89 0.49997 0.50003
2179 10.895 0.49997 0.50003
2180 10.9 0.49997 0.50003
2181 10.905 0.49997 0.50003
2182 10.91 0.49997 0.50003
2183 10.915 0.49997 0.50003
2184 10.92 0.49997 0.50003
2185 10.925 0.49997 0.50003
2186 10.93 0.49997 0.50003
2187 10.935 0.49997 0.50003
2188 10.94 0.49997 0.50003
2189 10.945 0.49997 0.50003
2190 10.95 0.49998 0.50002
2191 10.955 0.49998 0.50002
2192 10.96 0.49998 0.50002
2193 10.965 0.49998 0.50002
2194 10.97 0.49998 0.50002
2195 10.975 0.49998 0.50002
2196 10.98 0.49998 0.50002
2197 10.985 0.49998 0.50002
2198 10.99 0.49998 0.50002
2199 10.995 0.49998 0.50002
2200 11 0.49998 0.50002
2201 11.005 0.49998 0.50002
2202 11.01 0.49998 0.50002
2203 11.015 0.49998 0.50002
2204 11.02 0.49998 0.50002
2205 11.025 0.49998 0.50002
2206 11.03 0.49998 0.50002
2207 11.035 0.49998 0.50002
2208 11.04 0.49998 0.50002
2209 11.045 0.49998 0.50002
2210 11.05 0.49998 0.50002
2211 11.055 0.49998 0.50002
2212 11.06 0.49998 0.50002
2213 11.065 0.49998 0.50002
2214 11.07 0.49998 0.50002
2215 11.075 0.49998 0.50002
2216 11.08 0.49998 0.50002
2217 11.085 0.49998 0.50002
2218 11.09 0.49998 0.50002
2219 11.095 0.49998 0.50002
2220 11.1 0.49998 0.50002
2221 11.105 0.49998 0.50002
2222 11.11 0.49998 0.50002
2223 11.115 0.49998 0.50002
2224 11.12 0.49998 0.50002
2225 11.125 0.49998 0.50002
2226 11.13 0.49998 0.50002
2227 11.135 0.49998 0.50002
2228 11.14 0.49998 0.50002
2229 11.145 0.49998 0.50002
2230 11.15 0.49998 0.50002
2231 11.155 0.49998 0.50002
2232 11.16 0.49998 0.50002
2233 11.165 0.49998 0.50002
2234 11.17 0.49998 0.50002
2235 11.175 0.49998 0.50002
2236 11.18 0.49998 0.50002
2237 11.185 0.49998 0.50002
2238 11.19 0.49998 0.50002
2239 11.195 0.49998 0.50002
2240 11.2 0.49998 0.50002
2241 11.205 0.49998 0.50002
2242 11.21 0.49998 0.50002
2243 11.215 0.49998 0.50002
2244 11.22 0.49998 0.50002
2245 11.225 0.49998 0.50002
2246 11.23 0.49998 0.50002
2247 11.235 0.49998 0.50002
2248 11.24 0.49998 0.50002
2249 11.245 0.49998 0.50002
2250 11.25 0.49999 0.50001
2251 11.255 0.49999 0.50001
2252 11.26 0.49999 0.50001
2253 11.265 0.49999 0.50001
2254 11.27 0.49999 0.50001
2255 11.275 0.49999 0.50001
2256 11.28 0.49999 0.50001
2257 11.285 0.49999 0.50001
2258 11.29 0.49999 0.50001
2259 11.295 0.49999 0.50001
2260 11.3 0.49999 0.50001
2261 11.305 0.49999 0.50001
2262 11.31 0.49999 0.50001
2263 11.315 0.49999 0.50001
2264 11.32 0.49999 0.50001
2265 11.325 0.49999 0.50001
2266 11.33 0.49999 0.50001
2267 11.335 0.49999 0.50001
2268 11.34 0.49999 0.50001
2269 11.345 0.49999 0.50001
2270 11.35 0.49999 0.50001
2271 11.355 0.49999 0.50001
2272 11.36 0.49999 0.50001
2273 11.365 0.49999 0.50001
2274 11.37 0.49999 0.50001
2275 11.375 0.49999 0.50001
2276 11.38 0.49999 0.50001
2277 11.385 0.49999 0.50001
2278 11.39 0.49999 0.50001
2279 11.395 0.49999 0.50001
2280 11.4 0.5 0.5
2281 11.405 0.5 0.5
2282 11.41 0.5 0.5
2283 11.415 0.5 0.5
2284 11.42 0.5 0.5
2285 11.425 0.5 0.5
2286 11.43 0.5 0.5
2287 11.435 0.5 0.5
2288 11.44 0.5 0.5
2289 11.445 0.5 0.5
2290 11.45 0.5 0.5
2291 11.455 0.5 0.5
2292 11.46 0.5 0.5
2293 11.465 0.5 0.5
2294 11.47 0.5 0.5
2295 11.475 0.5 0.5
2296 11.48 0.5 0.5
2297 11.485 0.5 0.5
2298 11.49 0.5 0.5
2299 11.495 0.5 0.5
2300 11.5 0.5 0.5
2301 11.505 0.5 0.5
2302 11.51 0.5 0.5
2303 11.515 0.5 0.5
2304 11.52 0.5 0.5
2305 11.525 0.5 0.5
2306 11.53 0.5 0.5
2307 11.535 0.5 0.5
2308 11.54 0.5 0.5
2309 11.545 0.5 0.5
2310 11.55 0.5 0.5
2311 11.555 0.5 0.5
2312 11.56 0.5 0.5
2313 11.565 0.5 0.5
2314 11.57 0.5 0.5
2315 11.575 0.5 0.5
2316 11.58 0.5 0.5
2317 11.585 0.5 0.5
2318 11.59 0.5 0.5
2319 11.595 0.5 0.5
2320 11.6 0.5 0.5
2321 11.605 0.5 0.5
2322 11.61 0.5 0.5
2323 11.615 0.5 0.5
2324 11.62 0.5 0.5
2325 11.625 0.5 0.5
2326 11.63 0.5 0.5
2327 11.635 0.5 0.5
2328 11.64 0.5 0.5
2329 11.645 0.5 0.5
2330 11.65 0.5 0.5
2331 11.655 0.5 0.5
2332 11.66 0.5 0.5
2333 11.665 0.5 0.5
2334 11.67 0.5 0.5
2335 11.675 0.5 0.5
2336 11.68 0.5 0.5
2337 11.685 0.5 0.5
2338 11.69 0.5 0.5
2339 11.695 0.5 0.5
2340 11.7 0.5 0.5
2341 11.705 0.5 0.5
2342 11.71 0.5 0.5
2343 11.715 0.5 0.5
2344 11.72 0.5 0.5
2345 11.725 0.5 0.5
2346 11.73 0.5 0.5
2347 11.735 0.5 0.5
2348 11.74 0.5 0.5
2349 11.745 0.5 0.5
2350 11.75 0.5 0.5
2351 11.755 0.5 0.5
2352 11.76 0.5 0.5
2353 11.765 0.5 0.5
2354 11.77 0.5 0.5
2355 11.775 0.5 0.5
2356 11.78 0.5 0.5
2357 11.785 0.5 0.5
2358 11.79 0.5 0.5
2359 11.795 0.5 0.5
2360 11.8 0.5 0.5
2361 11.805 0.5 0.5
2362 11.81 0.5 0.5
2363 11.815 0.5 0.5
2364 11.82 0.5 0.5
2365 11.825 0.5 0.5
2366 11.83 0.5 0.5
2367 11.835 0.5 0.5
2368 11.84 0.5 0.5
2369 11.845 0.5 0.5
2370 11.85 0.5 0.5
2371 11.855 0.5 0.5
2372 11.86 0.5 0.5
2373 11.865 0.5 0.5
2374 11.87 0.5 0.5
2375 11.875 0.5 0.5
2376 11.88 0.5 0.5
2377 11.885 0.5 0.5
2378 11.89 0.5 0.5
2379 11.895 0.5 0.5
2380 11.9 0.5 0.5
2381 11.905 0.5 0.5
2382 11.91 0.5 0.5
2383 11.915 0.5 0.5
2384 11.92 0.5 0.5
2385 11.925 0.5 0.5
2386 11.93 0.5 0.5
2387 11.935 0.5 0.5
2388 11.94 0.5 0.5
2389 11.945 0.5 0.5
2390 11.95 0.5 0.5
2391 11.955 0.5 0.5
2392 11.96 0.5 0.5
2393 11.965 0.5 0.5
2394 11.97 0.5 0.5
2395 11.975 0.5 0.5
2396 11.98 0.5 0.5
2397 11.985 0.5 0.5
2398 11.99 0.5 0.5
2399 11.995 0.5 0.5
2400 12 0.50001 0.49999
2401 12.005 0.50001 0.49999
2402 12.01 0.50001 0.49999
2403 12.015 0.50001 0.49999
2404 12.02 0.50001 0.49999
2405 12.025 0.50001 0.49999
2406 12.03 0.50001 0.49999
2407 12.035 0.50001 0.49999
2408 12.04 0.50001 0.49999
2409 12.045 0.50001 0.49999
2410 12.05 0.50001 0.49999
2411 12.055 0.50001 0.49999
2412 12.06 0.50001 0.49999
2413 12.065 0.50001 0.49999
2414 12.07 0.50001 0.49999
2415 12.075 0.50001 0.49999
2416 12.08 0.50001 0.49999
2417 12.085 0.50001 0.49999
2418 12.09 0.50001 0.49999
2419 12.095 0.50001 0.49999
2420 12.1 0.50001 0.49999
2421 12.105 0.50001 0.49999
2422 12.11 0.50001 0.49999
2423 12.115 0.50001 0.49999
2424 12.12 0.50001 0.49999
2425 12.125 0.50001 0.49999
2426 12.13 0.50001 0.49999
2427 12.135 0.50001 0.49999
2428 12.14 0.50001 0.49999
2429 12.145 0.50001 0.49999
2430 12.15 0.50001 0.49999
2431 12.155 0.50001 0.49999
2432 12.16 0.50001 0.49999
2433 12.165 0.50001 0.49999
2434 12.17 0.50001 0.49999
2435 12.175 0.50001 0.49999
2436 12.18 0.50001 0.49999
2437 12.185 0.50001 0.49999
2438 12.19 0.50001 0.49999
2439 12.195 0.50001 0.49999
2440 12.2 0.50001 0.49999
2441 12.205 0.50001 0.49999
2442 12.21 0.50001 0.49999
2443 12.215 0.50001 0.49999
2444 12.22 0.50001 0.49999
2445 12.225 0.50001 0.49999
2446 12.23 0.50001 0.49999
2447 12.235 0.50001 0.49999
2448 12.24 0.50001 0.49999
2449 12.245 0.50001 0.49999
2450 12.25 0.50001 0.49999
2451 12.255 0.50001 0.49999
2452 12.26 0.50001 0.49999
2453 12.265 0.50001 0.49999
2454 12.27 0.50001 0.49999
2455 12.275 0.50001 0.49999
2456 12.28 0.50001 0.49999
2457 12.285 0.50001 0.49999
2458 12.29 0.50001 0.49999
2459 12.295 0.50001 0.49999
2460 12.3 0.50001 0.49999
2461 12.305 0.50001 0.49999
2462 12.31 0.50001 0.49999
2463 12.315 0.50001 0.49999
2464 12.32 0.50001 0.49999
2465 12.325 0.50001 0.49999
2466 12.33 0.50001 0.49999
2467 12.335 0.50001 0.49999
2468 12.34 0.50001 0.49999
2469 12.345 0.50001 0.49999
2470 12.35 0.50001 0.49999
2471 12.355 0.50001 0.49999
2472 12.36 0.50001 0.49999
2473 12.365 0.50001 0.49999
2474 12.37 0.50001 0.49999
2475 12.375 0.50001 0.49999
2476 12.38 0.50001 0.49999
2477 12.385 0.50001 0.49999
2478 12.39 0.50001 0.49999
2479 12.395 0.50001 0.49999
2480 12.4 0.50001 0.49999
2481 12.405 0.50001 0.49999
2482 12.41 0.50001 0.49999
2483 12.415 0.50001 0.49999
2484 12.42 0.50001 0.49999
2485 12.425 0.50001 0.49999
2486 12.43 0.50001 0.49999
2487 12.435 0.50001 0.49999
2488 12.44 0.50001 0.49999
2489 12.445 0.50001 0.49999
2490 12.45 0.50001 0.49999
2491 12.455 0.50001 0.49999
2492 12.46 0.50001 0.49999
2493 12.465 0.50001 0.49999
2494 12.47 0.50001 0.49999
2495 12.475 0.50001 0.49999
2496 12.48 0.50001 0.49999
2497 12.485 0.50001 0.49999
2498 12.49 0.50001 0.49999
2499 12.495 0.50001 0.49999
2500 12.5 0.50001 0.49999
2501 12.505 0.50001 0.49999
2502 12.51 0.50001 0.49999
2503 12.515 0.50001 0.49999
2504 12.52 0.50001 0.49999
2505 12.525 0.50001 0.49999
2506 12.53 0.50001 0.49999
2507 12.535 0.50001 0.49999
2508 12.54 0.50001 0.49999
2509 12.545 0.50001 0.49999
2510 12.55 0.50001 0.49999
2511 12.555 0.50001 0.49999
2512 12.56 0.50001 0.49999
2513 12.565 0.50001 0.49999
2514 12.57 0.50001 0.49999
2515 12.575 0.50001 0.49999
2516 12.58 0.50001 0.49999
2517 12.585 0.50001 0.49999
2518 12.59 0.50001 0.49999
2519 12.595 0.50001 0.49999
2520 12.6 0.50001 0.49999
2521 12.605 0.50001 0.49999
2522 12.61 0.50001 0.49999
2523 12.615 0.50001 0.49999
2524 12.62 0.50001 0.49999
2525 12.625 0.50001 0.49999
2526 12.63 0.50001 0.49999
2527 12.635 0.50001 0.49999
2528 12.64 0.50001 0.49999
2529 12.645 0.50001 0.49999
2530 12.65 0.50001 0.49999
2531 12.655 0.50001 0.49999
2532 12.66 0.50001 0.49999
2533 12.665 0.50001 0.49999
2534 12.67 0.50001 0.49999
2535 12.675 0.50001 0.49999
2536 12.68 0.50001 0.49999
2537 12.685 0.50001 0.49999
2538 12.69 0.50001 0.49999
2539 12.695 0.50001 0.49999
2540 12.7 0.50001 0.49999
2541 12.705 0.50001 0.49999
2542 12.71 0.50001 0.49999
2543 12.715 0.50001 0.49999
2544 12.72 0.50001 0.49999
2545 12.725 0.50001 0.49999
2546 12.73 0.50001 0.49999
2547 12.735 0.50001 0.49999
2548 12.74 0.50001 0.49999
2549 12.745 0.50001 0.49999
2550 12.75 0.50001 0.49999
2551 12.755 0.50001 0.49999
2552 12.76 0.50001 0.49999
2553 12.765 0.50001 0.49999
2554 12.77 0.50001 0.49999
2555 12.775 0.50001 0.49999
2556 12.78 0.50001 0.49999
2557 12.785 0.50001 0.49999
2558 12.79 0.50001 0.49999
2559 12.795 0.50001 0.49999
2560 12.8 0.50001 0.49999
2561 12.805 0.50001 0.49999
2562 12.81 0.50001 0.49999
2563 12.815 0.50001 0.49999
2564 12.82 0.50001 0.49999
2565 12.825 0.50001 0.49999
2566 12.83 0.50001 0.49999
2567 12.835 0.50001 0.49999
2568 12.84 0.50001 0.49999
2569 12.845 0.50001 0.49999
2570 12.85 0.50001 0.49999
2571 12.855 0.50001 0.49999
2572 12.86 0.50001 0.49999
2573 12.865 0.50001 0.49999
2574 12.87 0.50001 0.49999
2575 12.875 0.50001 0.49999
2576 12.88 0.50001 0.49999
2577 12.885 0.50001 0.49999
2578 12.89 0.50001 0.49999
2579 12.895 0.50001 0.49999
2580 12.9 0.50001 0.49999
2581 12.905 0.50001 0.49999
2582 12.91 0.50001 0.49999
2583 12.915 0.50001 0.49999
2584 12.92 0.50001 0.49999
2585 12.925 0.50001 0.49999
2586 12.93 0.50001 0.49999
2587 12.935 0.50001 0.49999
2588 12.94 0.50001 0.49999
2589 12.945 0.50001 0.49999
2590 12.95 0.50001 0.49999
2591 12.955 0.50001 0.49999
2592 12.96 0.50001 0.49999
2593 12.965 0.50001 0.49999
2594 12.97 0.50001 0.49999
2595 12.975 0.50001 0.49999
2596 12.98 0.50001 0.49999
2597 12.985 0.50001 0.49999
2598 12.99 0.50001 0.49999
2599 12.995 0.50001 0.49999
2600 13 0.50001 0.49999
2601 13.005 0.50001 0.49999
2602 13.01 0.50001 0.49999
2603 13.015 0.50001 0.49999
2604 13.02 0.50001 0.49999
2605 13.025 0.50001 0.49999
2606 13.03 0.50001 0.49999
2607 13.035 0.50001 0.49999
2608 13.04 0.50001 0.49999
2609 13.045 0.50001 0.49999
2610 13.05 0.50001 0.49999
2611 13.055 0.50001 0.49999
2612 13.06 0.50001 0.49999
2613 13.065 0.50001 0.49999
2614 13.07 0.50001 0.49999
2615 13.075 0.50001 0.49999
2616 13.08 0.50001 0.49999
2617 13.085 0.50001 0.49999
2618 13.09 0.50001 0.49999
2619 13.095 0.50001 0.49999
2620 13.1 0.50001 0.49999
2621 13.105 0.50001 0.49999
2622 13.11 0.50001 0.49999
2623 13.115 0.50001 0.49999
2624 13.12 0.50001 0.49999
2625 13.125 0.50001 0.49999
2626 13.13 0.50001 0.49999
2627 13.135 0.50001 0.49999
2628 13.14 0.50001 0.49999
2629 13.145 0.50001 0.49999
2630 13.15 0.50001 0.49999
2631 13.155 0.50001 0.49999
2632 13.16 0.50001 0.49999
2633 13.165 0.50001 0.49999
2634 13.17 0.50001 0.49999
2635 13.175 0.50001 0.49999
2636 13.18 0.50001 0.49999
2637 13.185 0.50001 0.49999
2638 13.19 0.50001 0.49999
2639 13.195 0.50001 0.49999
2640 13.2 0.50001 0.49999
2641 13.205 0.50001 0.49999
2642 13.21 0.50001 0.49999
2643 13.215 0.50001 0.49999
2644 13.22 0.50001 0.49999
2645 13.225 0.50001 0.49999
2646 13.23 0.50001 0.49999
2647 13.235 0.50001 0.49999
2648 13.24 0.50001 0.49999
2649 13.245 0.50001 0.49999
2650 13.25 0.50001 0.49999
2651 13.255 0.50001 0.49999
2652 13.26 0.50001 0.49999
2653 13.265 0.50001 0.49999
2654 13.27 0.50001 0.49999
2655 13.275 0.50001 0.49999
2656 13.28 0.50001 0.49999
2657 13.285 0.50001 0.49999
2658 13.29 0.50001 0.49999
2659 13.295 0.50001 0.49999
2660 13.3 0.50001 0.49999
2661 13.305 0.50001 0.49999
2662 13.31 0.50001 0.49999
2663 13.315 0.50001 0.49999
2664 13.32 0.50001 0.49999
2665 13.325 0.50001 0.49999
2666 13.33 0.50001 0.49999
2667 13.335 0.50001 0.49999
2668 13.34 0.50001 0.49999
2669 13.345 0.50001 0.49999
2670 13.35 0.5 0.5
2671 13.355 0.5 0.5
2672 13.36 0.5 0.5
2673 13.365 0.5 0.5
2674 13.37 0.5 0.5
2675 13.375 0.5 0.5
2676 13.38 0.5 0.5
2677 13.385 0.5 0.5
2678 13.39 0.5 0.5
2679 13.395 0.5 0.5
2680 13.4 0.5 0.5
2681 13.405 0.5 0.5
2682 13.41 0.5 0.5
2683 13.415 0.5 0.5
2684 13.42 0.5 0.5
2685 13.425 0.5 0.5
2686 13.43 0.5 0.5
2687 13.435 0.5 0.5
2688 13.44 0.5 0.5
2689 13.445 0.5 0.5
2690 13.45 0.5 0.5
2691 13.455 0.5 0.5
2692 13.46 0.5 0.5
2693 13.465 0.5 0.5
2694 13.47 0.5 0.5
2695 13.475 0.5 0.5
2696 13.48 0.5 0.5
2697 13.485 0.5 0.5
2698 13.49 0.5 0.5
2699 13.495 0.5 0.5
2700 13.5 0.5 0.5
2701 13.505 0.5 0.5
2702 13.51 0.5 0.5
2703 13.515 0.5 0.5
2704 13.52 0.5 0.5
2705 13.525 0.5 0.5
2706 13.53 0.5 0.5
2707 13.535 0.5 0.5
2708 13.54 0.5 0.5
2709 13.545 0.5 0.5
2710 13.55 0.5 0.5
2711 13.555 0.5 0.5
2712 13.56 0.5 0.5
2713 13.565 0.5 0.5
2714 13.57 0.5 0.5
2715 13.575 0.5 0.5
2716 13.58 0.5 0.5
2717 13.585 0.5 0.5
2718 13.59 0.5 0.5
2719 13.595 0.5 0.5
2720 13.6 0.5 0.5
2721 13.605 0.5 0.5
2722 13.61 0.5 0.5
2723 13.615 0.5 0.5
2724 13.62 0.5 0.5
2725 13.625 0.5 0.5
2726 13.63 0.5 0.5
2727 13.635 0.5 0.5
2728 13.64 0.5 0.5
2729 13.645 0.5 0.5
2730 13.65 0.5 0.5
2731 13.655 0.5 0.5
2732 13.66 0.5 0.5
2733 13.665 0.5 0.5
2734 13.67 0.5 0.5
2735 13.675 0.5 0.5
2736 13.68 0.5 0.5
2737 13.685 0.5 0.5
2738 13.69 0.5 0.5
2739 13.695 0.5 0.5
2740 13.7 0.5 0.5
2741 13.705 0.5 0.5
2742 13.71 0.5 0.5
2743 13.715 0.5 0.5
2744 13.72 0.5 0.5
2745 13.725 0.5 0.5
2746 13.73 0.5 0.5
2747 13.735 0.5 0.5
2748 13.74 0.5 0.5
2749 13.745 0.5 0.5
2750 13.75 0.5 0.5
2751 13.755 0.5 0.5
2752 13.76 0.5 0.5
2753 13.765 0.5 0.5
2754 13.77 0.5 0.5
2755 13.775 0.5 0.5
2756 13.78 0.5 0.5
2757 13.785 0.5 0.5
2758 13.79 0.5 0.5
2759 13.795 0.5 0.5
2760 13.8 0.5 0.5
2761 13.805 0.5 0.5
2762 13.81 0.5 0.5
2763 13.815 0.5 0.5
2764 13.82 0.5 0.5
2765 13.825 0.5 0.5
2766 13.83 0.5 0.5
2767 13.835 0.5 0.5
2768 13.84 0.5 0.5
2769 13.845 0.5 0.5
2770 13.85 0.5 0.5
2771 13.855 0.5 0.5
2772 13.86 0.5 0.5
2773 13.865 0.5 0.5
2774 13.87 0.5 0.5
2775 13.875 0.5 0.5
2776 13.88 0.5 0.5
2777 13.885 0.5 0.5
2778 13.89 0.5 0.5
2779 13.895 0.5 0.5
2780 13.9 0.5 0.5
2781 13.905 0.5 0.5
2782 13.91 0.5 0.5
2783 13.915 0.5 0.5
2784 13.92 0.5 0.5
2785 13.925 0.5 0.5
2786 13.93 0.5 0.5
2787 13.935 0.5 0.5
2788 13.94 0.5 0.5
2789 13.945 0.5 0.5
2790 13.95 0.5 0.5
2791 13.955 0.5 0.5
2792 13.96 0.5 0.5
2793 13.965 0.5 0.5
2794 13.97 0.5 0.5
2795 13.975 0.5 0.5
2796 13.98 0.5 0.5
2797 13.985 0.5 0.5
2798 13.99 0.5 0.5
2799 13.995 0.5 0.5
2800 14 0.5 0.5
2801 14.005 0.5 0.5
2802 14.01 0.5 0.5
2803 14.015 0.5 0.5
2804 14.02 0.5 0.5
2805 14.025 0.5 0.5
2806 14.03 0.5 0.5
2807 14.035 0.5 0.5
2808 14.04 0.5 0.5
2809 14.045 0.5 0.5
2810 14.05 0.5 0.5
2811 14.055 0.5 0.5
2812 14.06 0.5 0.5
2813 14.065 0.5 0.5
2814 14.07 0.5 0.5
2815 14.075 0.5 0.5
2816 14.08 0.5 0.5
2817 14.085 0.5 0.5
2818 14.09 0.5 0.5
2819 14.095 0.5 0.5
2820 14.1 0.5 0.5
2821 14.105 0.5 0.5
2822 14.11 0.5 0.5
2823 14.115 0.5 0.5
2824 14.12 0.5 0.5
2825 14.125 0.5 0.5
2826 14.13 0.5 0.5
2827 14.135 0.5 0.5
2828 14.14 0.5 0.5
2829 14.145 0.5 0.5
2830 14.15 0.5 0.5
2831 14.155 0.5 0.5
2832 14.16 0.5 0.5
2833 14.165 0.5 0.5
2834 14.17 0.5 0.5
2835 14.175 0.5 0.5
2836 14.18 0.5 0.5
2837 14.185 0.5 0.5
2838 14.19 0.5 0.5
2839 14.195 0.5 0.5
2840 14.2 0.5 0.5
2841 14.205 0.5 0.5
2842 14.21 0.5 0.5
2843 14.215 0.5 0.5
2844 14.22 0.5 0.5
2845 14.225 0.5 0.5
2846 14.23 0.5 0.5
2847 14.235 0.5 0.5
2848 14.24 0.5 0.5
2849 14.245 0.5 0.5
2850 14.25 0.5 0.5
2851 14.255 0.5 0.5
2852 14.26 0.5 0.5
2853 14.265 0.5 0.5
2854 14.27 0.5 0.5
2855 14.275 0.5 0.5
2856 14.28 0.5 0.5
2857 14.285 0.5 0.5
2858 14.29 0.5 0.5
2859 14.295 0.5 0.5
2860 14.3 0.5 0.5
2861 14.305 0.5 0.5
2862 14.31 0.5 0.5
2863 14.315 0.5 0.5
2864 14.32 0.5 0.5
2865 14.325 0.5 0.5
2866 14.33 0.5 0.5
2867 14.335 0.5 0.5
2868 14.34 0.5 0.5
2869 14.345 0.5 0.5
2870 14.35 0.5 0.5
2871 14.355 0.5 0.5
2872 14.36 0.5 0.5
2873 14.365 0.5 0.5
2874 14.37 0.5 0.5
2875 14.375 0.5 0.5
2876 14.38 0.5 0.5
2877 14.385 0.5 0.5
2878 14.39 0.5 0.5
2879 14.395 0.5 0.5
2880 14.4 0.5 0.5
2881 14.405 0.5 0.5
2882 14.41 0.5 0.5
2883 14.415 0.5 0.5
2884 14.42 0.5 0.5
2885 14.425 0.5 0.5
2886 14.43 0.5 0.5
2887 14.435 0.5 0.5
2888 14.44 0.5 0.5
2889 14.445 0.5 0.5
2890 14.45 0.5 0.5
2891 14.455 0.5 0.5
2892 14.46 0.5 0.5
2893 14.465 0.5 0.5
2894 14.47 0.5 0.5
2895 14.475 0.5 0.5
2896 14.48 0.5 0.5
2897 14.485 0.5 0.5
2898 14.49 0.5 0.5
2899 14.495 0.5 0.5
2900 14.5 0.5 0.5
2901 14.505 0.5 0.5
2902 14.51 0.5 0.5
2903 14.515 0.5 0.5
2904 14.52 0.5 0.5
2905 14.525 0.5 0.5
2906 14.53 0.5 0.5
2907 14.535 0.5 0.5
2908 14.54 0.5 0.5
2909 14.545 0.5 0.5
2910 14.55 0.5 0.5
2911 14.555 0.5 0.5
2912 14.56 0.5 0.5
2913 14.565 0.5 0.5
2914 14.57 0.5 0.5
2915 14.575 0.5 0.5
2916 14.58 0.5 0.5
2917 14.585 0.5 0.5
2918 14.59 0.5 0.5
2919 14.595 0.5 0.5
2920 14.6 0.5 0.5
2921 14.605 0.5 0.5
2922 14.61 0.5 0.5
2923 14.615 0.5 0.5
2924 14.62 0.5 0.5
2925 14.625 0.5 0.5
2926 14.63 0.5 0.5
2927 14.635 0.5 0.5
2928 14.64 0.5 0.5
2929 14.645 0.5 0.5
2930 14.65 0.5 0.5
2931 14.655 0.5 0.5
2932 14.66 0.5 0.5
2933 14.665 0.5 0.5
2934 14.67 0.5 0.5
2935 14.675 0.5 0.5
2936 14.68 0.5 0.5
2937 14.685 0.5 0.5
2938 14.69 0.5 0.5
2939 14.695 0.5 0.5
2940 14.7 0.5 0.5
2941 14.705 0.5 0.5
2942 14.71 0.5 0.5
2943 14.715 0.5 0.5
2944 14.72 0.5 0.5
2945 14.725 0.5 0.5
2946 14.73 0.5 0.5
2947 14.735 0.5 0.5
2948 14.74 0.5 0.5
2949 14.745 0.5 0.5
2950 14.75 0.5 0.5
2951 14.755 0.5 0.5
2952 14.76 0.5 0.5
2953 14.765 0.5 0.5
2954 14.77 0.5 0.5
2955 14.775 0.5 0.5
2956 14.78 0.5 0.5
2957 14.785 0.5 0.5
2958 14.79 0.5 0.5
2959 14.795 0.5 0.5
2960 14.8 0.5 0.5
2961 14.805 0.5 0.5
2962 14.81 0.5 0.5
2963 14.815 0.5 0.5
2964 14.82 0.5 0.5
2965 14.825 0.5 0.5
2966 14.83 0.5 0.5
2967 14.835 0.5 0.5
2968 14.84 0.5 0.5
2969 14.845 0.5 0.5
2970 14.85 0.5 0.5
2971 14.855 0.5 0.5
2972 14.86 0.5 0.5
2973 14.865 0.5 0.5
2974 14.87 0.5 0.5
2975 14.875 0.5 0.5
2976 14.88 0.5 0.5
2977 14.885 0.5 0.5
2978 14.89 0.5 0.5
2979 14.895 0.5 0.5
2980 14.9 0.5 0.5
2981 14.905 0.5 0.5
2982 14.91 0.5 0.5
2983 14.915 0.5 0.5
2984 14.92 0.5 0.5
2985 14.925 0.5 0.5
2986 14.93 0.5 0.5
2987 14.935 0.5 0.5
2988 14.94 0.5 0.5
2989 14.945 0.5 0.5
2990 14.95 0.5 0.5
2991 14.955 0.5 0.5
2992 14.96 0.5 0.5
2993 14.965 0.5 0.5
2994 14.97 0.5 0.5
2995 14.975 0.5 0.5
2996 14.98 0.5 0.5
2997 14.985 0.5 0.5
2998 14.99 0.5 0.5
2999 14.995 0.5 0.5
3000 15 0.5 0.5
3001 15.005 0.5 0.5
3002 15.01 0.5 0.5
3003 15.015 0.5 0.5
3004 15.02 0.5 0.5
3005 15.025 0.5 0.5
3006 15.03 0.5 0.5
3007 15.035 0.5 0.5
3008 15.04 0.5 0.5
3009 15.045 0.5 0.5
3010 15.05 0.5 0.5
3011 15.055 0.5 0.5
3012 15.06 0.5 0.5
3013 15.065 0.5 0.5
3014 15.07 0.5 0.5
3015 15.075 0.5 0.5
3016 15.08 0.5 0.5
3017 15.085 0.5 0.5
3018 15.09 0.5 0.5
3019 15.095 0.5 0.5
3020 15.1 0.5 0.5
3021 15.105 0.5 0.5
3022 15.11 0.5 0.5
3023 15.115 0.5 0.5
3024 15.12 0.5 0.5
3025 15.125 0.5 0.5
3026 15.13 0.5 0.5
3027 15.135 0.5 0.5
3028 15.14 0.5 0.5
3029 15.145 0.5 0.5
3030 15.15 0.5 0.5
3031 15.155 0.5 0.5
3032 15.16 0.5 0.5
3033 15.165 0.5 0.5
3034 15.17 0.5 0.5
3035 15.175 0.5 0.5
3036 15.18 0.5 0.5
3037 15.185 0.5 0.5
3038 15.19 0.5 0.5
3039 15.195 0.5 0.5
3040 15.2 0.5 0.5
3041 15.205 0.5 0.5
3042 15.21 0.5 0.5
3043 15.215 0.5 0.5
3044 15.22 0.5 0.5
3045 15.225 0.5 0.5
3046 15.23 0.5 0.5
3047 15.235 0.5 0.5
3048 15.24 0.5 0.5
3049 15.245 0.5 0.5
3050 15.25 0.5 0.5
3051 15.255 0.5 0.5
3052 15.26 0.5 0.5
3053 15.265 0.5 0.5
3054 15.27 0.5 0.5
3055 15.275 0.5 0.5
3056 15.28 0.5 0.5
3057 15.285 0.5 0.5
3058 15.29 0.5 0.5
3059 15.295 0.5 0.5
3060 15.3 0.5 0.5
3061 15.305 0.5 0.5
3062 15.31 0.5 0.5
3063 15.315 0.5 0.5
3064 15.32 0.5 0.5
3065 15.325 0.5 0.5
3066 15.33 0.5 0.5
3067 15.335 0.5 0.5
3068 15.34 0.5 0.5
3069 15.345 0.5 0.5
3070 15.35 0.5 0.5
3071 15.355 0.5 0.5
3072 15.36 0.5 0.5
3073 15.365 0.5 0.5
3074 15.37 0.5 0.5
3075 15.375 0.5 0.5
3076 15.38 0.5 0.5
3077 15.385 0.5 0.5
3078 15.39 0.5 0.5
3079 15.395 0.5 0.5
3080 15.4 0.5 0.5
3081 15.405 0.5 0.5
3082 15.41 0.5 0.5
3083 15.415 0.5 0.5
3084 15.42 0.5 0.5
3085 15.425 0.5 0.5
3086 15.43 0.5 0.5
3087 15.435 0.5 0.5
3088 15.44 0.5 0.5
3089 15.445 0.5 0.5
3090 15.45 0.5 0.5
3091 15.455 0.5 0.5
3092 15.46 0.5 0.5
3093 15.465 0.5 0.5
3094 15.47 0.5 0.5
3095 15.475 0.5 0.5
3096 15.48 0.5 0.5
3097 15.485 0.5 0.5
3098 15.49 0.5 0.5
3099 15.495 0.5 0.5
3100 15.5 0.5 0.5
3101 15.505 0.5 0.5
3102 15.51 0.5 0.5
3103 15.515 0.5 0.5
3104 15.52 0.5 0.5
3105 15.525 0.5 0.5
3106 15.53 0.5 0.5
3107 15.535 0.5 0.5
3108 15.54 0.5 0.5
3109 15.545 0.5 0.5
3110 15.55 0.5 0.5
3111 15.555 0.5 0.5
3112 15.56 0.5 0.5
3113 15.565 0.5 0.5
3114 15.57 0.5 0.5
3115 15.575 0.5 0.5
3116 15.58 0.5 0.5
3117 15.585 0.5 0.5
3118 15.59 0.5 0.5
3119 15.595 0.5 0.5
3120 15.6 0.5 0.5
3121 15.605 0.5 0.5
3122 15.61 0.5 0.5
3123 15.615 0.5 0.5
3124 15.62 0.5 0.5
3125 15.625 0.5 0.5
3126 15.63 0.5 0.5
3127 15.635 0.5 0.5
3128 15.64 0.5 0.5
3129 15.645 0.5 0.5
3130 15.65 0.5 0.5
3131 15.655 0.5 0.5
3132 15.66 0.5 0.5
3133 15.665 0.5 0.5
3134 15.67 0.5 0.5
3135 15.675 0.5 0.5
3136 15.68 0.5 0.5
3137 15.685 0.5 0.5
3138 15.69 0.5 0.5
3139 15.695 0.5 0.5
3140 15.7 0.5 0.5
3141 15.705 0.5 0.5
3142 15.71 0.5 0.5
3143 15.715 0.5 0.5
3144 15.72 0.5 0.5
3145 15.725 0.5 0.5
3146 15.73 0.5 0.5
3147 15.735 0.5 0.5
3148 15.74 0.5 0.5
3149 15.745 0.5 0.5
3150 15.75 0.5 0.5
3151 15.755 0.5 0.5
3152 15.76 0.5 0.5
3153 15.765 0.5 0.5
3154 15.77 0.5 0.5
3155 15.775 0.5 0.5
3156 15.78 0.5 0.5
3157 15.785 0.5 0.5
3158 15.79 0.5 0.5
3159 15.795 0.5 0.5
3160 15.8 0.5 0.5
3161 15.805 0.5 0.5
3162 15.81 0.5 0.5
3163 15.815 0.5 0.5
3164 15.82 0.5 0.5
3165 15.825 0.5 0.5
3166 15.83 0.5 0.5
3167 15.835 0.5 0.5
3168 15.84 0.5 0.5
3169 15.845 0.5 0.5
3170 15.85 0.5 0.5
3171 15.855 0.5 0.5
3172 15.86 0.5 0.5
3173 15.865 0.5 0.5
3174 15.87 0.5 0.5
3175 15.875 0.5 0.5
3176 15.88 0.5 0.5
3177 15.885 0.5 0.5
3178 15.89 0.5 0.5
3179 15.895 0.5 0.5
3180 15.9 0.5 0.5
3181 15.905 0.5 0.5
3182 15.91 0.5 0.5
3183 15.915 0.5 0.5
3184 15.92 0.5 0.5
3185 15.925 0.5 0.5
3186 15.93 0.5 0.5
3187 15.935 0.5 0.5
3188 15.94 0.5 0.5
3189 15.945 0.5 0.5
3190 15.95 0.5 0.5
3191 15.955 0.5 0.5
3192 15.96 0.5 0.5
3193 15.965 0.5 0.5
3194 15.97 0.5 0.5
3195 15.975 0.5 0.5
3196 15.98 0.5 0.5
3197 15.985 0.5 0.5
3198 15.99 0.5 0.5
3199 15.995 0.5 0.5
3200 16 0.5 0.5
3201 16.005 0.5 0.5
3202 16.01 0.5 0.5
3203 16.015 0.5 0.5
3204 16.02 0.5 0.5
3205 16.025 0.5 0.5
3206 16.03 0.5 0.5
3207 16.035 0.5 0.5
3208 16.04 0.5 0.5
3209 16.045 0.5 0.5
3210 16.05 0.5 0.5
3211 16.055 0.5 0.5
3212 16.06 0.5 0.5
3213 16.065 0.5 0.5
3214 16.07 0.5 0.5
3215 16.075 0.5 0.5
3216 16.08 0.5 0.5
3217 16.085 0.5 0.5
3218 16.09 0.5 0.5
3219 16.095 0.5 0.5
3220 16.1 0.5 0.5
3221 16.105 0.5 0.5
3222 16.11 0.5 0.5
3223 16.115 0.5 0.5
3224 16.12 0.5 0.5
3225 16.125 0.5 0.5
3226 16.13 0.5 0.5
3227 16.135 0.5 0.5
3228 16.14 0.5 0.5
3229 16.145 0.5 0.5
3230 16.15 0.5 0.5
3231 16.155 0.5 0.5
3232 16.16 0.5 0.5
3233 16.165 0.5 0.5
3234 16.17 0.5 0.5
3235 16.175 0.5 0.5
3236 16.18 0.5 0.5
3237 16.185 0.5 0.5
3238 16.19 0.5 0.5
3239 16.195 0.5 0.5
3240 16.2 0.5 0.5
3241 16.205 0.5 0.5
3242 16.21 0.5 0.5
3243 16.215 0.5 0.5
3244 16.22 0.5 0.5
3245 16.225 0.5 0.5
3246 16.23 0.5 0.5
3247 16.235 0.5 0.5
3248 16.24 0.5 0.5
3249 16.245 0.5 0.5
3250 16.25 0.5 0.5
3251 16.255 0.5 0.5
3252 16.26 0.5 0.5
3253 16.265 0.5 0.5
3254 16.27 0.5 0.5
3255 16.275 0.5 0.5
3256 16.28 0.5 0.5
3257 16.285 0.5 0.5
3258 16.29 0.5 0.5
3259 16.295 0.5 0.5
3260 16.3 0.5 0.5
3261 16.305 0.5 0.5
3262 16.31 0.5 0.5
3263 16.315 0.5 0.5
3264 16.32 0.5 0.5
3265 16.325 0.5 0.5
3266 16.33 0.5 0.5
3267 16.335 0.5 0.5
3268 16.34 0.5 0.5
3269 16.345 0.5 0.5
3270 16.35 0.5 0.5
3271 16.355 0.5 0.5
3272 16.36 0.5 0.5
3273 16.365 0.5 0.5
3274 16.37 0.5 0.5
3275 16.375 0.5 0.5
3276 16.38 0.5 0.5
3277 16.385 0.5 0.5
3278 16.39 0.5 0.5
3279 16.395 0.5 0.5
3280 16.4 0.5 0.5
3281 16.405 0.5 0.5
3282 16.41 0.5 0.5
3283 16.415 0.5 0.5
3284 16.42 0.5 0.5
3285 16.425 0.5 0.5
3286 16.43 0.5 0.5
3287 16.435 0.5 0.5
3288 16.44 0.5 0.5
3289 16.445 0.5 0.5
3290 16.45 0.5 0.5
3291 16.455 0.5 0.5
3292 16.46 0.5 0.5
3293 16.465 0.5 0.5
3294 16.47 0.5 0.5
3295 16.475 0.5 0.5
3296 16.48 0.5 0.5
3297 16.485 0.5 0.5
3298 16.49 0.5 0.5
3299 16.495 0.5 0.5
3300 16.5 0.5 0.5
3301 16.505 0.5 0.5
3302 16.51 0.5 0.5
3303 16.515 0.5 0.5
3304 16.52 0.5 0.5
3305 16.525 0.5 0.5
3306 16.53 0.5 0.5
3307 16.535 0.5 0.5
3308 16.54 0.5 0.5
3309 16.545 0.5 0.5
3310 16.55 0.5 0.5
3311 16.555 0.5 0.5
3312 16.56 0.5 0.5
3313 16.565 0.5 0.5
3314 16.57 0.5 0.5
3315 16.575 0.5 0.5
3316 16.58 0.5 0.5
3317 16.585 0.5 0.5
3318 16.59 0.5 0.5
3319 16.595 0.5 0.5
3320 16.6 0.5 0.5
3321 16.605 0.5 0.5
3322 16.61 0.5 0.5
3323 16.615 0.5 0.5
3324 16.62 0.5 0.5
3325 16.625 0.5 0.5
3326 16.63 0.5 0.5
3327 16.635 0.5 0.5
3328 16.64 0.5 0.5
3329 16.645 0.5 0.5
3330 16.65 0.5 0.5
3331 16.655 0.5 0.5
3332 16.66 0.5 0.5
3333 16.665 0.5 0.5
3334 16.67 0.5 0.5
3335 16.675 0.5 0.5
3336 16.68 0.5 0.5
3337 16.685 0.5 0.5
3338 16.69 0.5 0.5
3339 16.695 0.5 0.5
3340 16.7 0.5 0.5
3341 16.705 0.5 0.5
3342 16.71 0.5 0.5
3343 16.715 0.5 0.5
3344 16.72 0.5 0.5
3345 16.725 0.5 0.5
3346 16.73 0.5 0.5
3347 16.735 0.5 0.5
3348 16.74 0.5 0.5
3349 16.745 0.5 0.5
3350 16.75 0.5 0.5
3351 16.755 0.5 0.5
3352 16.76 0.5 0.5
3353 16.765 0.5 0.5
3354 16.77 0.5 0.5
3355 16.775 0.5 0.5
3356 16.78 0.5 0.5
3357 16.785 0.5 0.5
3358 16.79 0.5 0.5
3359 16.795 0.5 0.5
3360 16.8 0.5 0.5
3361 16.805 0.5 0.5
3362 16.81 0.5 0.5
3363 16.815 0.5 0.5
3364 16.82 0.5 0.5
3365 16.825 0.5 0.5
3366 16.83 0.5 0.5
3367 16.835 0.5 0.5
3368 16.84 0.5 0.5
3369 16.845 0.5 0.5
3370 16.85 0.5 0.5
3371 16.855 0.5 0.5
3372 16.86 0.5 0.5
3373 16.865 0.5 0.5
3374 16.87 0.5 0.5
3375 16.875 0.5 0.5
3376 16.88 0.5 0.5
3377 16.885 0.5 0.5
3378 16.89 0.5 0.5
3379 16.895 0.5 0.5
3380 16.9 0.5 0.5
3381 16.905 0.5 0.5
3382 16.91 0.5 0.5
3383 16.915 0.5 0.5
3384 16.92 0.5 0.5
3385 16.925 0.5 0.5
3386 16.93 0.5 0.5
3387 16.935 0.5 0.5
3388 16.94 0.5 0.5
3389 16.945 0.5 0.5
3390 16.95 0.5 0.5
3391 16.955 0.5 0.5
3392 16.96 0.5 0.5
3393 16.965 0.5 0.5
3394 16.97 0.5 0.5
3395 16.975 0.5 0.5
3396 16.98 0.5 0.5
3397 16.985 0.5 0.5
3398 16.99 0.5 0.5
3399 16.995 0.5 0.5
3400 17 0.5 0.5
3401 17.005 0.5 0.5
3402 17.01 0.5 0.5
3403 17.015 0.5 0.5
3404 17.02 0.5 0.5
3405 17.025 0.5 0.5
3406 17.03 0.5 0.5
3407 17.035 0.5 0.5
3408 17.04 0.5 0.5
3409 17.045 0.5 0.5
3410 17.05 0.5 0.5
3411 17.055 0.5 0.5
3412 17.06 0.5 0.5
3413 17.065 0.5 0.5
3414 17.07 0.5 0.5
3415 17.075 0.5 0.5
3416 17.08 0.5 0.5
3417 17.085 0.5 0.5
3418 17.09 0.5 0.5
3419 17.095 0.5 0.5
3420 17.1 0.5 0.5
3421 17.105 0.5 0.5
3422 17.11 0.5 0.5
3423 17.115 0.5 0.5
3424 17.12 0.5 0.5
3425 17.125 0.5 0.5
3426 17.13 0.5 0.5
3427 17.135 0.5 0.5
3428 17.14 0.5 0.5
3429 17.145 0.5 0.5
3430 17.15 0.5 0.5
3431 17.155 0.5 0.5
3432 17.16 0.5 0.5
3433 17.165 0.5 0.5
3434 17.17 0.5 0.5
3435 17.175 0.5 0.5
3436 17.18 0.5 0.5
3437 17.185 0.5 0.5
3438 17.19 0.5 0.5
3439 17.195 0.5 0.5
3440 17.2 0.5 0.5
3441 17.205 0.5 0.5
3442 17.21 0.5 0.5
3443 17.215 0.5 0.5
3444 17.22 0.5 0.5
3445 17.225 0.5 0.5
3446 17.23 0.5 0.5
3447 17.235 0.5 0.5
3448 17.24 0.5 0.5
3449 17.245 0.5 0.5
3450 17.25 0.5 0.5
3451 17.255 0.5 0.5
3452 17.26 0.5 0.5
3453 17.265 0.5 0.5
3454 17.27 0.5 0.5
3455 17.275 0.5 0.5
3456 17.28 0.5 0.5
3457 17.285 0.5 0.5
3458 17.29 0.5 0.5
3459 17.295 0.5 0.5
3460 17.3 0.5 0.5
3461 17.305 0.5 0.5
3462 17.31 0.5 0.5
3463 17.315 0.5 0.5
3464 17.32 0.5 0.5
3465 17.325 0.5 0.5
3466 17.33 0.5 0.5
3467 17.335 0.5 0.5
3468 17.34 0.5 0.5
3469 17.345 0.5 0.5
3470 17.35 0.5 0.5
3471 17.355 0.5 0.5
3472 17.36 0.5 0.5
3473 17.365 0.5 0.5
3474 17.37 0.5 0.5
3475 17.375 0.5 0.5
3476 17.38 0.5 0.5
3477 17.385 0.5 0.5
3478 17.39 0.5 0.5
3479 17.395 0.5 0.5
3480 17.4 0.5 0.5
3481 17.405 0.5 0.5
3482 17.41 0.5 0.5
3483 17.415 0.5 0.5
3484 17.42 0.5 0.5
3485 17.425 0.5 0.5
3486 17.43 0.5 0.5
3487 17.435 0.5 0.5
3488 17.44 0.5 0.5
3489 17.445 0.5 0.5
3490 17.45 0.5 0.5
3491 17.455 0.5 0.5
3492 17.46 0.5 0.5
3493 17.465 0.5 0.5
3494 17.47 0.5 0.5
3495 17.475 0.5 0.5
3496 17.48 0.5 0.5
3497 17.485 0.5 0.5
3498 17.49 0.5 0.5
3499 17.495 0.5 0.5
3500 17.5 0.5 0.5
3501 17.505 0.5 0.5
3502 17.51 0.5 0.5
3503 17.515 0.5 0.5
3504 17.52 0.5 0.5
3505 17.525 0.5 0.5
3506 17.53 0.5 0.5
3507 17.535 0.5 0.5
3508 17.54 0.5 0.5
3509 17.545 0.5 0.5
3510 17.55 0.5 0.5
3511 17.555 0.5 0.5
3512 17.56 0.5 0.5
3513 17.565 0.5 0.5
3514 17.57 0.5 0.5
3515 17.575 0.5 0.5
3516 17.58 0.5 0.5
3517 17.585 0.5 0.5
3518 17.59 0.5 0.5
3519 17.595 0.5 0.5
3520 17.6 0.5 0.5
3521 17.605 0.5 0.5
3522 17.61 0.5 0.5
3523 17.615 0.5 0.5
3524 17.62 0.5 0.5
3525 17.625 0.5 0.5
3526 17.63 0.5 0.5
3527 17.635 0.5 0.5
3528 17.64 0.5 0.5
3529 17.645 0.5 0.5
3530 17.65 0.5 0.5
3531 17.655 0.5 0.5
3532 17.66 0.5 0.5
3533 17.665 0.5 0.5
3534 17.67 0.5 0.5
3535 17.675 0.5 0.5
3536 17.68 0.5 0.5
3537 17.685 0.5 0.5
3538 17.69 0.5 0.5
3539 17.695 0.5 0.5
3540 17.7 0.5 0.5
3541 17.705 0.5 0.5
3542 17.71 0.5 0.5
3543 17.715 0.5 0.5
3544 17.72 0.5 0.5
3545 17.725 0.5 0.5
3546 17.73 0.5 0.5
3547 17.735 0.5 0.5
3548 17.74 0.5 0.5
3549 17.745 0.5 0.5
3550 17.75 0.5 0.5
3551 17.755 0.5 0.5
3552 17.76 0.5 0.5
3553 17.765 0.5 0.5
3554 17.77 0.5 0.5
3555 17.775 0.5 0.5
3556 17.78 0.5 0.5
3557 17.785 0.5 0.5
3558 17.79 0.5 0.5
3559 17.795 0.5 0.5
3560 17.8 0.5 0.5
3561 17.805 0.5 0.5
3562 17.81 0.5 0.5
3563 17.815 0.5 0.5
3564 17.82 0.5 0.5
3565 17.825 0.5 0.5
3566 17.83 0.5 0.5
3567 17.835 0.5 0.5
3568 17.84 0.5 0.5
3569 17.845 0.5 0.5
3570 17.85 0.5 0.5


==> content/data/nr_costs.txt <==
0 0 4.5833
1 0.15 4.3197
2 0.3 4.0595
3 0.45 3.7488
4 0.6 3.3795
5 0.75 2.9668
6 0.9 2.5354
7 1.05 2.1102
8 1.2 1.7117
9 1.35 1.3541
10 1.5 1.0451
11 1.65 0.78713
12 1.8 0.57851
13 1.95 0.41474
14 2.1 0.28984
15 2.25 0.19729
16 2.4 0.13068
17 2.55 0.084178
18 2.7 0.05276
19 2.85 0.032282
20 3 0.019467
21 3.15 0.011818
22 3.3 0.007502
23 3.45 0.0052249
24 3.6 0.0041114
25 3.75 0.0035984
26 3.9 0.0033456
27 4.05 0.0031649
28 4.2 0.0029669
29 4.35 0.0027212
30 4.5 0.00243
31 4.65 0.0021103
32 4.8 0.0017829
33 4.95 0.0014666
34 5.1 0.0011757
35 5.25 0.00091913
36 5.4 0.00070105
37 5.55 0.00052175
38 5.7 0.00037883
39 5.85 0.00026822
40 6 0.00018504
41 6.15 0.00012428
42 6.3 8.1191e-05
43 6.45 5.1585e-05
44 6.6 3.1926e-05
45 6.75 1.9359e-05
46 6.9 1.167e-05
47 7.05 7.2015e-06
48 7.2 4.759e-06
49 7.35 3.5175e-06
50 7.5 2.9315e-06
51 7.65 2.6602e-06
52 7.8 2.5057e-06
53 7.95 2.3651e-06
54 8.1 2.1954e-06
55 8.25 1.9877e-06
56 8.4 1.7506e-06
57 8.55 1.4996e-06
58 8.7 1.2501e-06
59 8.85 1.0151e-06
60 9 8.0364e-07
61 9.15 6.206e-07
62 9.3 4.6763e-07
63 9.45 3.438e-07
64 9.6 2.4655e-07
65 9.75 1.7235e-07
66 9.9 1.1734e-07
67 10.05 7.774e-08
68 10.2 5.0088e-08
69 10.35 3.14e-08
70 10.5 1.9215e-08
71 10.65 1.1588e-08
72 10.8 7.0333e-09
73 10.95 4.4621e-09
74 11.1 3.1048e-09
75 11.25 2.4408e-09
76 11.4 2.1348e-09
77 11.55 1.9843e-09
78 11.7 1.8771e-09
79 11.85 1.7599e-09
80 12 1.6145e-09
81 12.15 1.442e-09
82 12.3 1.2526e-09
83 12.45 1.0585e-09
84 12.6 8.7085e-10
85 12.75 6.9825e-10
86 12.9 5.4597e-10
87 13.05 4.1651e-10
88 13.2 3.1004e-10
89 13.35 2.2516e-10
90 13.5 1.5945e-10
91 13.65 1.1002e-10
92 13.8 7.3909e-11
93 13.95 4.8295e-11
94 14.1 3.0691e-11
95 14.25 1.8998e-11
96 14.4 1.1521e-11
97 14.55 6.9452e-12
98 14.7 4.2842e-12
99 14.85 2.8292e-12
100 15 2.0891e-12
101 15.15 1.7397e-12
102 15.3 1.578e-12
103 15.45 1.4861e-12
104 15.6 1.4028e-12
105 15.75 1.3024e-12
106 15.9 1.1794e-12
107 16.05 1.039e-12
108 16.2 8.9015e-13
109 16.35 7.4221e-13
110 16.5 6.0283e-13
111 16.65 4.7733e-13
112 16.8 3.6868e-13
113 16.95 2.7785e-13
114 17.1 2.0432e-13
115 17.25 1.4655e-13
116 17.4 1.0246e-13
117 17.55 6.9775e-14
118 17.7 4.6237e-14
119 17.85 2.9797e-14


==> content/data/nr_state.txt <==
0.5 0
0.49999 -0.0031996
0.49997 -0.0064112
0.49993 -0.0096346
0.49987 -0.01287
0.4998 -0.016117
0.49971 -0.019376
0.49961 -0.022647
0.49948 -0.025929
0.49935 -0.029224
0.49919 -0.032529
0.49902 -0.035847
0.49883 -0.039176
0.49863 -0.042517
0.49841 -0.045869
0.49817 -0.049233
0.49792 -0.052608
0.49764 -0.055995
0.49736 -0.059393
0.49705 -0.062803
0.49673 -0.066224
0.49639 -0.069656
0.49603 -0.0731
0.49566 -0.076555
0.49527 -0.080021
0.49486 -0.083499
0.49443 -0.086987
0.49399 -0.090487
0.49353 -0.093998
0.49305 -0.097521
0.49255 -0.10105
0.49204 -0.10339
0.49152 -0.10574
0.49098 -0.10809
0.49044 -0.11045
0.48988 -0.11281
0.48931 -0.11518
0.48873 -0.11756
0.48813 -0.11994
0.48753 -0.12233
0.48691 -0.12473
0.48628 -0.12713
0.48564 -0.12954
0.48498 -0.13196
0.48432 -0.13438
0.48364 -0.13681
0.48295 -0.13924
0.48225 -0.14168
0.48153 -0.14413
0.48081 -0.14659
0.48007 -0.14905
0.47932 -0.15151
0.47855 -0.15399
0.47778 -0.15646
0.47699 -0.15895
0.47619 -0.16144
0.47537 -0.16394
0.47455 -0.16644
0.47371 -0.16895
0.47286 -0.17147
0.47199 -0.17399
0.47112 -0.1756
0.47024 -0.17721
0.46935 -0.17883
0.46845 -0.18045
0.46754 -0.18207
0.46663 -0.18369
0.46571 -0.18531
0.46478 -0.18694
0.46384 -0.18857
0.46289 -0.1902
0.46193 -0.19184
0.46097 -0.19348
0.46 -0.19512
0.45902 -0.19676
0.45803 -0.19841
0.45704 -0.20005
0.45603 -0.2017
0.45502 -0.20336
0.454 -0.20501
0.45297 -0.20667
0.45193 -0.20833
0.45089 -0.20999
0.44983 -0.21165
0.44877 -0.21332
0.4477 -0.21499
0.44662 -0.21666
0.44553 -0.21833
0.44444 -0.22001
0.44333 -0.22169
0.44222 -0.22337
0.4411 -0.22438
0.43997 -0.2254
0.43885 -0.22641
0.43771 -0.22743
0.43657 -0.22844
0.43543 -0.22945
0.43428 -0.23046
0.43312 -0.23147
0.43196 -0.23249
0.4308 -0.2335
0.42963 -0.23451
0.42845 -0.23552
0.42727 -0.23652
0.42609 -0.23753
0.4249 -0.23854
0.4237 -0.23955
0.4225 -0.24055
0.4213 -0.24156
0.42009 -0.24256
0.41887 -0.24357
0.41765 -0.24457
0.41642 -0.24558
0.41519 -0.24658
0.41396 -0.24758
0.41272 -0.24858
0.41147 -0.24958
0.41022 -0.25058
0.40897 -0.25158
0.40771 -0.25257
0.40644 -0.25357
0.40517 -0.25411
0.4039 -0.25465
0.40263 -0.25519
0.40135 -0.25572
0.40007 -0.25625
0.39879 -0.25678
0.3975 -0.25731
0.39621 -0.25783
0.39492 -0.25835
0.39363 -0.25887
0.39233 -0.25938
0.39104 -0.25989
0.38973 -0.2604
0.38843 -0.2609
0.38713 -0.26141
0.38582 -0.2619
0.38451 -0.2624
0.38319 -0.26289
0.38188 -0.26338
0.38056 -0.26387
0.37924 -0.26435
0.37792 -0.26483
0.37659 -0.26531
0.37526 -0.26578
0.37393 -0.26625
0.3726 -0.26672
0.37127 -0.26718
0.36993 -0.26764
0.36859 -0.26809
0.36725 -0.26855
0.3659 -0.26872
0.36456 -0.2689
0.36322 -0.26906
0.36187 -0.26923
0.36052 -0.26939
0.35918 -0.26954
0.35783 -0.26969
0.35648 -0.26983
0.35513 -0.26997
0.35378 -0.2701
0.35243 -0.27023
0.35108 -0.27036
0.34972 -0.27048
0.34837 -0.27059
0.34702 -0.2707
0.34567 -0.27081
0.34431 -0.27091
0.34296 -0.271
0.3416 -0.27109
0.34025 -0.27117
0.33889 -0.27125
0.33753 -0.27133
0.33618 -0.2714
0.33482 -0.27146
0.33346 -0.27152
0.3321 -0.27157
0.33075 -0.27162
0.32939 -0.27166
0.32803 -0.27169
0.32667 -0.27173
0.32531 -0.27163
0.32395 -0.27152
0.3226 -0.27141
0.32124 -0.27129
0.31988 -0.27117
0.31853 -0.27104
0.31717 -0.27091
0.31582 -0.27076
0.31447 -0.27062
0.31311 -0.27046
0.31176 -0.2703
0.31041 -0.27013
0.30906 -0.26996
0.30771 -0.26978
0.30636 -0.26959
0.30501 -0.2694
0.30367 -0.2692
0.30232 -0.26899
0.30098 -0.26878
0.29964 -0.26856
0.29829 -0.26834
0.29695 -0.2681
0.29561 -0.26786
0.29427 -0.26762
0.29294 -0.26737
0.2916 -0.26711
0.29026 -0.26684
0.28893 -0.26657
0.2876 -0.26629
0.28627 -0.266
0.28494 -0.2657
0.28361 -0.26539
0.28229 -0.26507
0.28096 -0.26475
0.27964 -0.26442
0.27832 -0.26409
0.277 -0.26374
0.27568 -0.26339
0.27436 -0.26303
0.27305 -0.26267
0.27174 -0.26229
0.27043 -0.26191
0.26912 -0.26153
0.26781 -0.26113
0.26651 -0.26073
0.2652 -0.26032
0.2639 -0.2599
0.2626 -0.25948
0.26131 -0.25904
0.26001 -0.2586
0.25872 -0.25815
0.25743 -0.2577
0.25614 -0.25723
0.25486 -0.25676
0.25358 -0.25628
0.2523 -0.2558
0.25102 -0.2553
0.24974 -0.2548
0.24847 -0.25429
0.2472 -0.25377
0.24593 -0.25333
0.24467 -0.25288
0.2434 -0.25242
0.24214 -0.25195
0.24089 -0.25148
0.23963 -0.25099
0.23838 -0.2505
0.23712 -0.25001
0.23588 -0.2495
0.23463 -0.24899
0.23339 -0.24847
0.23214 -0.24794
0.23091 -0.2474
0.22967 -0.24686
0.22844 -0.2463
0.22721 -0.24574
0.22598 -0.24517
0.22476 -0.24459
0.22353 -0.24401
0.22232 -0.24341
0.2211 -0.24281
0.21989 -0.2422
0.21868 -0.24158
0.21747 -0.24095
0.21627 -0.24032
0.21507 -0.23967
0.21387 -0.23902
0.21268 -0.23836
0.21149 -0.23769
0.2103 -0.23701
0.20912 -0.23647
0.20794 -0.23593
0.20676 -0.23537
0.20558 -0.23481
0.20441 -0.23424
0.20324 -0.23367
0.20207 -0.23308
0.20091 -0.23249
0.19975 -0.23189
0.19859 -0.23128
0.19744 -0.23066
0.19628 -0.23003
0.19514 -0.2294
0.19399 -0.22876
0.19285 -0.22811
0.19171 -0.22745
0.19057 -0.22678
0.18944 -0.2261
0.18831 -0.22542
0.18719 -0.22472
0.18607 -0.22402
0.18495 -0.22331
0.18383 -0.22259
0.18272 -0.22187
0.18161 -0.22113
0.18051 -0.22039
0.17941 -0.21963
0.17831 -0.21887
0.17722 -0.2181
0.17613 -0.21732
0.17505 -0.21673
0.17397 -0.21613
0.17289 -0.21552
0.17181 -0.2149
0.17074 -0.21428
0.16967 -0.21365
0.1686 -0.21301
0.16754 -0.21236
0.16648 -0.2117
0.16542 -0.21104
0.16437 -0.21036
0.16332 -0.20968
0.16227 -0.20899
0.16123 -0.2083
0.16019 -0.20759
0.15915 -0.20688
0.15812 -0.20615
0.15709 -0.20542
0.15606 -0.20468
0.15504 -0.20394
0.15403 -0.20318
0.15301 -0.20241
0.152 -0.20164
0.15099 -0.20086
0.14999 -0.20007
0.14899 -0.19927
0.148 -0.19846
0.14701 -0.19765
0.14602 -0.19682
0.14504 -0.19599
0.14406 -0.19537
0.14309 -0.19475
0.14212 -0.19412
0.14115 -0.19347
0.14018 -0.19283
0.13922 -0.19217
0.13826 -0.19151
0.1373 -0.19084
0.13635 -0.19016
0.1354 -0.18947
0.13446 -0.18877
0.13351 -0.18807
0.13258 -0.18736
0.13164 -0.18664
0.13071 -0.18591
0.12978 -0.18518
0.12886 -0.18444
0.12794 -0.18369
0.12702 -0.18293
0.12611 -0.18216
0.1252 -0.18138
0.12429 -0.1806
0.12339 -0.17981
0.1225 -0.17901
0.1216 -0.1782
0.12071 -0.17738
0.11983 -0.17656
0.11895 -0.17573
0.11807 -0.17489
0.1172 -0.17404
0.11633 -0.17342
0.11547 -0.17279
0.1146 -0.17216
0.11374 -0.17152
0.11289 -0.17087
0.11203 -0.17022
0.11119 -0.16955
0.11034 -0.16889
0.1095 -0.16821
0.10866 -0.16752
0.10782 -0.16683
0.10699 -0.16613
0.10616 -0.16543
0.10533 -0.16471
0.10451 -0.16399
0.10369 -0.16326
0.10288 -0.16252
0.10207 -0.16178
0.10126 -0.16103
0.10046 -0.16027
0.09966 -0.1595
0.098864 -0.15873
0.098073 -0.15794
0.097285 -0.15715
0.096501 -0.15636
0.095721 -0.15555
0.094946 -0.15474
0.094174 -0.15391
0.093407 -0.15309
0.092643 -0.15225
0.091884 -0.15165
0.091127 -0.15104
0.090373 -0.15042
0.089623 -0.1498
0.088875 -0.14917
0.088131 -0.14854
0.08739 -0.1479
0.086652 -0.14725
0.085917 -0.14659
0.085186 -0.14593
0.084458 -0.14526
0.083733 -0.14459
0.083012 -0.14391
0.082294 -0.14322
0.08158 -0.14252
0.080869 -0.14182
0.080162 -0.1411
0.079458 -0.14039
0.078758 -0.13966
0.078062 -0.13893
0.077369 -0.13819
0.07668 -0.13745
0.075994 -0.13669
0.075313 -0.13593
0.074635 -0.13517
0.073961 -0.13439
0.073291 -0.13361
0.072625 -0.13282
0.071963 -0.13203
0.071305 -0.13122
0.07065 -0.13065
0.069998 -0.13008
0.069349 -0.12949
0.068703 -0.12891
0.06806 -0.12831
0.06742 -0.12771
0.066783 -0.1271
0.066149 -0.12649
0.065518 -0.12587
0.064891 -0.12524
0.064266 -0.12461
0.063644 -0.12397
0.063026 -0.12333
0.062411 -0.12268
0.061799 -0.12202
0.061191 -0.12136
0.060586 -0.12069
0.059984 -0.12001
0.059386 -0.11933
0.058791 -0.11864
0.058199 -0.11794
0.057611 -0.11724
0.057027 -0.11653
0.056446 -0.11582
0.055869 -0.1151
0.055295 -0.11437
0.054725 -0.11364
0.054159 -0.1129
0.053596 -0.11215
0.053037 -0.1114
0.052482 -0.11087
0.051929 -0.11033
0.051378 -0.10979
0.050831 -0.10924
0.050286 -0.10869
0.049744 -0.10813
0.049205 -0.10757
0.048668 -0.107
0.048135 -0.10642
0.047604 -0.10584
0.047076 -0.10526
0.046551 -0.10467
0.04603 -0.10407
0.045511 -0.10347
0.044995 -0.10286
0.044482 -0.10225
0.043972 -0.10163
0.043466 -0.101
0.042962 -0.10037
0.042462 -0.099738
0.041965 -0.099097
0.041471 -0.098449
0.040981 -0.097796
0.040493 -0.097138
0.040009 -0.096473
0.039529 -0.095803
0.039051 -0.095128
0.038577 -0.094446
0.038107 -0.093759
0.03764 -0.093066
0.037176 -0.092581
0.036714 -0.092091
0.036255 -0.091596
0.035798 -0.091097
0.035344 -0.090593
0.034892 -0.090084
0.034443 -0.089571
0.033996 -0.089052
0.033552 -0.088529
0.033111 -0.088001
0.032672 -0.087468
0.032236 -0.08693
0.031803 -0.086388
0.031372 -0.08584
0.030945 -0.085288
0.03052 -0.084731
0.030097 -0.084169
0.029678 -0.083601
0.029261 -0.083029
0.028848 -0.082453
0.028437 -0.081871
0.028029 -0.081284
0.027624 -0.080692
0.027222 -0.080095
0.026823 -0.079494
0.026427 -0.078887
0.026034 -0.078275
0.025644 -0.077658
0.025258 -0.077036
0.024874 -0.07641
0.024493 -0.075974
0.024114 -0.075534
0.023738 -0.07509
0.023363 -0.074641
0.022991 -0.074189
0.022622 -0.073733
0.022254 -0.073272
0.021889 -0.072808
0.021526 -0.072339
0.021165 -0.071866
0.020807 -0.071389
0.020452 -0.070907
0.020098 -0.070422
0.019747 -0.069932
0.019399 -0.069438
0.019053 -0.06894
0.01871 -0.068438
0.018369 -0.067931
0.01803 -0.06742
0.017694 -0.066905
0.017361 -0.066386
0.017031 -0.065863
0.016703 -0.065335
0.016377 -0.064803
0.016055 -0.064266
0.015735 -0.063726
0.015417 -0.063181
0.015103 -0.062631
0.014791 -0.062078
0.014482 -0.06152
0.014175 -0.061134
0.013871 -0.060745
0.013568 -0.060352
0.013267 -0.059956
0.012968 -0.059557
0.012672 -0.059154
0.012377 -0.058747
0.012084 -0.058337
0.011794 -0.057923
0.011505 -0.057506
0.011218 -0.057085
0.010934 -0.056661
0.010652 -0.056234
0.010372 -0.055802
0.010094 -0.055367
0.0098181 -0.054929
0.0095446 -0.054487
0.0092733 -0.054041
0.0090042 -0.053592
0.0087374 -0.05314
0.0084728 -0.052683
0.0082105 -0.052223
0.0079506 -0.05176
0.0076929 -0.051292
0.0074377 -0.050822
0.0071847 -0.050347
0.0069342 -0.049869
0.0066861 -0.049387
0.0064403 -0.048902
0.006197 -0.048413
0.0059558 -0.048077
0.0057163 -0.047738
0.0054784 -0.047396
0.0052423 -0.047051
0.0050079 -0.046703
0.0047753 -0.046353
0.0045444 -0.045999
0.0043153 -0.045643
0.004088 -0.045283
0.0038625 -0.044921
0.0036388 -0.044555
0.003417 -0.044187
0.0031969 -0.043816
0.0029788 -0.043442
0.0027625 -0.043065
0.0025482 -0.042685
0.0023357 -0.042302
0.0021251 -0.041916
0.0019165 -0.041527
0.0017099 -0.041135
0.0015052 -0.040739
0.0013025 -0.040341
0.0011018 -0.03994
0.00090311 -0.039536
0.00070644 -0.039129
0.00051182 -0.038719
0.00031926 -0.038306
0.00012877 -0.03789
-5.9635e-05 -0.037471
-0.00024593 -0.037049
-0.00043046 -0.03676
-0.00061353 -0.036469
-0.00079514 -0.036176
-0.00097528 -0.03588
-0.0011539 -0.035582
-0.0013311 -0.035282
-0.0015067 -0.034979
-0.0016809 -0.034674
-0.0018535 -0.034366
-0.0020245 -0.034056
-0.002194 -0.033744
-0.002362 -0.033429
-0.0025283 -0.033111
-0.0026931 -0.032792
-0.0028562 -0.03247
-0.0030178 -0.032145
-0.0031777 -0.031818
-0.0033359 -0.031489
-0.0034926 -0.031157
-0.0036475 -0.030823
-0.0038008 -0.030486
-0.0039524 -0.030147
-0.0041022 -0.029805
-0.0042504 -0.029461
-0.0043968 -0.029114
-0.0045415 -0.028765
-0.0046845 -0.028414
-0.0048257 -0.02806
-0.0049651 -0.027703
-0.0051027 -0.027344
-0.0052388 -0.027101
-0.0053737 -0.026855
-0.0055073 -0.026607
-0.0056398 -0.026357
-0.0057709 -0.026106
-0.0059008 -0.025853
-0.0060294 -0.025597
-0.0061568 -0.02534
-0.0062828 -0.025081
-0.0064076 -0.02482
-0.006531 -0.024557
-0.0066531 -0.024292
-0.0067739 -0.024025
-0.0068934 -0.023756
-0.0070115 -0.023485
-0.0071282 -0.023212
-0.0072436 -0.022938
-0.0073576 -0.022661
-0.0074702 -0.022382
-0.0075814 -0.022102
-0.0076912 -0.021819
-0.0077996 -0.021535
-0.0079066 -0.021248
-0.0080121 -0.02096
-0.0081162 -0.020669
-0.0082188 -0.020377
-0.0083199 -0.020083
-0.0084196 -0.019786
-0.0085178 -0.019488
-0.0086145 -0.019188
-0.0087099 -0.018985
-0.0088043 -0.018781
-0.0088977 -0.018575
-0.0089901 -0.018368
-0.0090814 -0.018159
-0.0091717 -0.017949
-0.0092609 -0.017737
-0.009349 -0.017524
-0.0094361 -0.017309
-0.0095221 -0.017093
-0.009607 -0.016875
-0.0096909 -0.016656
-0.0097736 -0.016435
-0.0098552 -0.016213
-0.0099357 -0.015989
-0.010015 -0.015763
-0.010093 -0.015537
-0.01017 -0.015308
-0.010246 -0.015078
-0.010321 -0.014847
-0.010395 -0.014614
-0.010467 -0.014379
-0.010539 -0.014143
-0.010609 -0.013905
-0.010678 -0.013666
-0.010745 -0.013426
-0.010812 -0.013183
-0.010877 -0.012939
-0.010941 -0.012694
-0.011004 -0.012447
-0.011066 -0.012282
-0.011127 -0.012115
-0.011187 -0.011947
-0.011246 -0.011778
-0.011305 -0.011608
-0.011363 -0.011437
-0.011419 -0.011264
-0.011475 -0.011091
-0.01153 -0.010916
-0.011584 -0.01074
-0.011638 -0.010563
-0.01169 -0.010385
-0.011741 -0.010206
-0.011792 -0.010026
-0.011842 -0.0098439
-0.01189 -0.0096612
-0.011938 -0.0094773
-0.011985 -0.0092922
-0.012031 -0.009106
-0.012076 -0.0089186
-0.01212 -0.00873
-0.012164 -0.0085403
-0.012206 -0.0083494
-0.012247 -0.0081573
-0.012287 -0.0079641
-0.012327 -0.0077697
-0.012365 -0.0075741
-0.012402 -0.0073774
-0.012439 -0.0071795
-0.012474 -0.0069804
-0.012509 -0.006848
-0.012543 -0.0067147
-0.012576 -0.0065806
-0.012609 -0.0064457
-0.01264 -0.0063099
-0.012672 -0.0061733
-0.012702 -0.0060359
-0.012732 -0.0058976
-0.012761 -0.0057584
-0.01279 -0.0056185
-0.012817 -0.0054776
-0.012844 -0.005336
-0.012871 -0.0051935
-0.012896 -0.0050501
-0.012921 -0.0049059
-0.012945 -0.0047609
-0.012969 -0.004615
-0.012992 -0.0044683
-0.013013 -0.0043207
-0.013035 -0.0041723
-0.013055 -0.004023
-0.013075 -0.0038729
-0.013094 -0.0037219
-0.013112 -0.0035701
-0.01313 -0.0034174
-0.013146 -0.0032639
-0.013162 -0.0031095
-0.013177 -0.0029543
-0.013192 -0.0027982
-0.013205 -0.0026412
-0.013218 -0.0025378
-0.013231 -0.0024338
-0.013243 -0.0023293
-0.013254 -0.0022241
-0.013265 -0.0021184
-0.013275 -0.0020121
-0.013285 -0.0019052
-0.013294 -0.0017977
-0.013303 -0.0016896
-0.013311 -0.001581
-0.013319 -0.0014718
-0.013326 -0.0013619
-0.013332 -0.0012515
-0.013338 -0.0011405
-0.013344 -0.001029
-0.013349 -0.00091681
-0.013353 -0.00080407
-0.013357 -0.00069074
-0.01336 -0.00057683
-0.013363 -0.00046233
-0.013365 -0.00034725
-0.013366 -0.00023158
-0.013367 -0.00011532
-0.013367 1.5173e-06
-0.013367 0.00011894
-0.013366 0.00023695
-0.013364 0.00035555
-0.013362 0.00047473
-0.01336 0.0005945
-0.013356 0.00071485
-0.013353 0.0007932
-0.013349 0.00087193
-0.013344 0.00095102
-0.013339 0.0010305
-0.013334 0.0011103
-0.013328 0.0011905
-0.013322 0.0012711
-0.013315 0.0013521
-0.013308 0.0014334
-0.013301 0.0015151
-0.013293 0.0015972
-0.013285 0.0016796
-0.013276 0.0017625
-0.013267 0.0018456
-0.013258 0.0019292
-0.013248 0.0020131
-0.013238 0.0020974
-0.013227 0.0021821
-0.013216 0.0022671
-0.013204 0.0023525
-0.013192 0.0024383
-0.01318 0.0025245
-0.013167 0.002611
-0.013154 0.0026978
-0.01314 0.0027851
-0.013126 0.0028727
-0.013111 0.0029607
-0.013096 0.003049
-0.013081 0.0031378
-0.013065 0.0032268
-0.013049 0.0032839
-0.013032 0.0033412
-0.013015 0.0033986
-0.012998 0.0034563
-0.012981 0.0035142
-0.012963 0.0035722
-0.012945 0.0036305
-0.012927 0.003689
-0.012908 0.0037477
-0.012889 0.0038065
-0.01287 0.0038656
-0.012851 0.0039249
-0.012831 0.0039844
-0.012811 0.004044
-0.01279 0.0041039
-0.01277 0.004164
-0.012749 0.0042242
-0.012727 0.0042847
-0.012706 0.0043453
-0.012684 0.0044062
-0.012662 0.0044672
-0.012639 0.0045285
-0.012617 0.0045899
-0.012593 0.0046515
-0.01257 0.0047134
-0.012546 0.0047754
-0.012522 0.0048376
-0.012498 0.0048999
-0.012473 0.0049625
-0.012448 0.0050253
-0.012423 0.0050646
-0.012398 0.0051039
-0.012372 0.0051433
-0.012346 0.0051827
-0.01232 0.0052222
-0.012294 0.0052618
-0.012268 0.0053015
-0.012241 0.0053412
-0.012214 0.005381
-0.012187 0.0054209
-0.01216 0.0054608
-0.012133 0.0055008
-0.012105 0.0055408
-0.012077 0.0055809
-0.012049 0.0056211
-0.012021 0.0056613
-0.011993 0.0057016
-0.011964 0.005742
-0.011935 0.0057824
-0.011906 0.0058228
-0.011877 0.0058633
-0.011847 0.0059039
-0.011818 0.0059446
-0.011788 0.0059852
-0.011758 0.006026
-0.011728 0.0060668
-0.011697 0.0061076
-0.011667 0.0061485
-0.011636 0.0061895
-0.011605 0.0062305
-0.011574 0.0062551
-0.011542 0.0062797
-0.011511 0.0063042
-0.011479 0.0063287
-0.011447 0.0063532
-0.011416 0.0063776
-0.011384 0.0064021
-0.011352 0.0064264
-0.011319 0.0064507
-0.011287 0.006475
-0.011255 0.0064993
-0.011222 0.0065235
-0.011189 0.0065476
-0.011157 0.0065718
-0.011124 0.0065958
-0.011091 0.0066199
-0.011058 0.0066439
-0.011024 0.0066678
-0.010991 0.0066917
-0.010957 0.0067155
-0.010924 0.0067393
-0.01089 0.0067631
-0.010856 0.0067868
-0.010822 0.0068104
-0.010788 0.006834
-0.010754 0.0068575
-0.010719 0.006881
-0.010685 0.0069045
-0.01065 0.0069278
-0.010616 0.0069512
-0.010581 0.006964
-0.010546 0.0069767
-0.010511 0.0069893
-0.010476 0.0070018
-0.010441 0.0070141
-0.010406 0.0070264
-0.010371 0.0070385
-0.010336 0.0070506
-0.0103 0.0070625
-0.010265 0.0070743
-0.01023 0.007086
-0.010194 0.0070975
-0.010159 0.007109
-0.010123 0.0071203
-0.010087 0.0071315
-0.010052 0.0071425
-0.010016 0.0071535
-0.0099802 0.0071643
-0.0099443 0.007175
-0.0099084 0.0071856
-0.0098725 0.007196
-0.0098365 0.0072064
-0.0098004 0.0072165
-0.0097643 0.0072266
-0.0097281 0.0072365
-0.0096919 0.0072463
-0.0096557 0.007256
-0.0096194 0.0072655
-0.009583 0.0072749
-0.0095466 0.0072842
-0.0095102 0.0072877
-0.0094738 0.0072911
-0.0094373 0.0072943
-0.0094008 0.0072973
-0.0093643 0.0073002
-0.0093278 0.0073029
-0.0092913 0.0073054
-0.0092548 0.0073077
-0.0092182 0.0073099
-0.0091817 0.0073119
-0.0091451 0.0073137
-0.0091085 0.0073154
-0.0090719 0.0073169
-0.0090354 0.0073182
-0.0089988 0.0073193
-0.0089622 0.0073203
-0.0089256 0.0073211
-0.0088889 0.0073217
-0.0088523 0.0073221
-0.0088157 0.0073223
-0.0087791 0.0073224
-0.0087425 0.0073222
-0.0087059 0.0073219
-0.0086693 0.0073214
-0.0086327 0.0073207
-0.0085961 0.0073199
-0.0085595 0.0073188
-0.0085229 0.0073175
-0.0084863 0.0073161
-0.0084497 0.0073145
-0.0084132 0.0073109
-0.0083766 0.0073071
-0.0083401 0.0073031
-0.0083036 0.0072989
-0.0082671 0.0072945
-0.0082306 0.0072898
-0.0081942 0.007285
-0.0081578 0.00728
-0.0081214 0.0072748
-0.0080851 0.0072693
-0.0080487 0.0072637
-0.0080124 0.0072578
-0.0079761 0.0072517
-0.0079399 0.0072454
-0.0079037 0.0072389
-0.0078675 0.0072322
-0.0078314 0.0072253
-0.0077953 0.0072182
-0.0077592 0.0072108
-0.0077231 0.0072032
-0.0076872 0.0071954
-0.0076512 0.0071874
-0.0076153 0.0071792
-0.0075794 0.0071707
-0.0075436 0.007162
-0.0075078 0.0071531
-0.007472 0.007144
-0.0074363 0.0071347
-0.0074007 0.0071251
-0.0073651 0.0071153
-0.0073295 0.0071064
-0.007294 0.0070973
-0.0072586 0.007088
-0.0072232 0.0070785
-0.0071878 0.0070687
-0.0071525 0.0070587
-0.0071172 0.0070485
-0.007082 0.0070381
-0.0070468 0.0070274
-0.0070117 0.0070165
-0.0069767 0.0070053
-0.0069417 0.006994
-0.0069067 0.0069824
-0.0068718 0.0069706
-0.006837 0.0069585
-0.0068022 0.0069462
-0.0067675 0.0069337
-0.0067329 0.0069209
-0.0066983 0.0069079
-0.0066638 0.0068946
-0.0066294 0.0068811
-0.006595 0.0068674
-0.0065607 0.0068535
-0.0065265 0.0068392
-0.0064923 0.0068248
-0.0064582 0.0068101
-0.0064242 0.0067952
-0.0063903 0.00678
-0.0063564 0.0067645
-0.0063226 0.0067489
-0.0062889 0.0067363
-0.0062553 0.0067235
-0.0062217 0.0067104
-0.0061882 0.0066972
-0.0061547 0.0066837
-0.0061213 0.0066699
-0.006088 0.0066559
-0.0060548 0.0066417
-0.0060216 0.0066273
-0.0059885 0.0066126
-0.0059555 0.0065976
-0.0059225 0.0065825
-0.0058897 0.0065671
-0.0058569 0.0065514
-0.0058241 0.0065355
-0.0057915 0.0065194
-0.005759 0.006503
-0.0057265 0.0064863
-0.0056941 0.0064695
-0.0056618 0.0064523
-0.0056296 0.006435
-0.0055974 0.0064174
-0.0055654 0.0063995
-0.0055334 0.0063814
-0.0055016 0.006363
-0.0054698 0.0063444
-0.0054381 0.0063255
-0.0054066 0.0063064
-0.0053751 0.006287
-0.0053437 0.0062674
-0.0053124 0.0062524
-0.0052812 0.0062371
-0.00525 0.0062217
-0.005219 0.006206
-0.005188 0.0061901
-0.0051571 0.0061739
-0.0051262 0.0061575
-0.0050955 0.0061409
-0.0050648 0.006124
-0.0050342 0.0061069
-0.0050037 0.0060895
-0.0049733 0.006072
-0.004943 0.0060541
-0.0049128 0.0060361
-0.0048827 0.0060178
-0.0048526 0.0059992
-0.0048227 0.0059804
-0.0047928 0.0059614
-0.0047631 0.0059421
-0.0047334 0.0059225
-0.0047038 0.0059028
-0.0046744 0.0058827
-0.004645 0.0058625
-0.0046158 0.005842
-0.0045866 0.0058212
-0.0045575 0.0058002
-0.0045286 0.0057789
-0.0044998 0.0057574
-0.004471 0.0057356
-0.0044424 0.0057136
-0.0044139 0.0056972
-0.0043854 0.0056806
-0.0043571 0.0056638
-0.0043288 0.0056468
-0.0043006 0.0056295
-0.0042725 0.005612
-0.0042445 0.0055943
-0.0042166 0.0055763
-0.0041887 0.0055581
-0.004161 0.0055397
-0.0041333 0.0055211
-0.0041058 0.0055022
-0.0040783 0.0054831
-0.0040509 0.0054638
-0.0040237 0.0054442
-0.0039965 0.0054244
-0.0039694 0.0054043
-0.0039424 0.005384
-0.0039156 0.0053635
-0.0038888 0.0053428
-0.0038622 0.0053218
-0.0038356 0.0053005
-0.0038091 0.0052791
-0.0037828 0.0052574
-0.0037566 0.0052354
-0.0037305 0.0052132
-0.0037044 0.0051908
-0.0036785 0.0051681
-0.0036528 0.0051452
-0.0036271 0.005122
-0.0036015 0.0051051
-0.003576 0.005088
-0.0035506 0.0050707
-0.0035253 0.0050531
-0.0035001 0.0050354
-0.003475 0.0050174
-0.0034499 0.0049992
-0.003425 0.0049808
-0.0034001 0.0049622
-0.0033754 0.0049434
-0.0033507 0.0049243
-0.0033261 0.004905
-0.0033017 0.0048855
-0.0032773 0.0048658
-0.003253 0.0048459
-0.0032288 0.0048257
-0.0032047 0.0048053
-0.0031808 0.0047847
-0.0031569 0.0047639
-0.0031331 0.0047429
-0.0031095 0.0047216
-0.0030859 0.0047001
-0.0030625 0.0046784
-0.0030391 0.0046564
-0.0030159 0.0046342
-0.0029928 0.0046118
-0.0029698 0.0045892
-0.0029469 0.0045663
-0.0029241 0.0045432
-0.0029015 0.0045199
-0.0028789 0.0045031
-0.0028564 0.0044861
-0.002834 0.004469
-0.0028117 0.0044516
-0.0027895 0.004434
-0.0027674 0.0044162
-0.0027454 0.0043982
-0.0027234 0.00438
-0.0027016 0.0043616
-0.0026798 0.004343
-0.0026581 0.0043243
-0.0026366 0.0043053
-0.0026151 0.0042861
-0.0025937 0.0042667
-0.0025724 0.0042471
-0.0025512 0.0042273
-0.0025301 0.0042072
-0.0025092 0.004187
-0.0024883 0.0041666
-0.0024675 0.004146
-0.0024468 0.0041251
-0.0024262 0.0041041
-0.0024058 0.0040828
-0.0023854 0.0040614
-0.0023652 0.0040397
-0.002345 0.0040178
-0.002325 0.0039957
-0.0023051 0.0039734
-0.0022853 0.0039509
-0.0022656 0.0039282
-0.002246 0.003912
-0.0022264 0.0038956
-0.002207 0.003879
-0.0021876 0.0038623
-0.0021684 0.0038453
-0.0021492 0.0038282
-0.0021301 0.0038109
-0.0021111 0.0037935
-0.0020922 0.0037758
-0.0020733 0.003758
-0.0020546 0.00374
-0.0020359 0.0037218
-0.0020174 0.0037034
-0.0019989 0.0036848
-0.0019805 0.0036661
-0.0019622 0.0036471
-0.001944 0.003628
-0.001926 0.0036087
-0.001908 0.0035892
-0.0018901 0.0035695
-0.0018723 0.0035496
-0.0018546 0.0035295
-0.001837 0.0035093
-0.0018195 0.0034888
-0.0018021 0.0034682
-0.0017848 0.0034474
-0.0017676 0.0034263
-0.0017505 0.0034051
-0.0017336 0.0033837
-0.0017167 0.0033621
-0.0016999 0.0033469
-0.0016832 0.0033314
-0.0016666 0.0033159
-0.0016501 0.0033001
-0.0016336 0.0032842
-0.0016172 0.0032681
-0.0016009 0.0032519
-0.0015847 0.0032355
-0.0015686 0.0032189
-0.0015525 0.0032022
-0.0015365 0.0031853
-0.0015207 0.0031683
-0.0015049 0.003151
-0.0014892 0.0031337
-0.0014735 0.0031161
-0.001458 0.0030984
-0.0014425 0.0030805
-0.0014272 0.0030625
-0.0014119 0.0030443
-0.0013967 0.0030259
-0.0013817 0.0030073
-0.0013667 0.0029886
-0.0013518 0.0029697
-0.001337 0.0029507
-0.0013223 0.0029314
-0.0013077 0.002912
-0.0012932 0.0028925
-0.0012787 0.0028727
-0.0012644 0.0028528
-0.0012502 0.0028327
-0.0012361 0.0028187
-0.001222 0.0028044
-0.001208 0.00279
-0.0011941 0.0027755
-0.0011803 0.0027609
-0.0011665 0.0027461
-0.0011528 0.0027311
-0.0011392 0.002716
-0.0011257 0.0027008
-0.0011122 0.0026854
-0.0010988 0.0026699
-0.0010855 0.0026542
-0.0010723 0.0026384
-0.0010591 0.0026224
-0.001046 0.0026063
-0.0010331 0.0025901
-0.0010201 0.0025737
-0.0010073 0.0025571
-0.00099457 0.0025405
-0.00098191 0.0025236
-0.00096934 0.0025066
-0.00095685 0.0024895
-0.00094444 0.0024722
-0.00093213 0.0024548
-0.0009199 0.0024372
-0.00090775 0.0024195
-0.0008957 0.0024016
-0.00088374 0.0023836
-0.00087187 0.0023654
-0.00086008 0.0023471
-0.00084838 0.0023343
-0.00083674 0.0023214
-0.00082517 0.0023084
-0.00081366 0.0022952
-0.00080222 0.0022819
-0.00079084 0.0022685
-0.00077953 0.002255
-0.00076829 0.0022414
-0.00075712 0.0022276
-0.00074601 0.0022137
-0.00073498 0.0021997
-0.00072402 0.0021855
-0.00071312 0.0021713
-0.0007023 0.0021569
-0.00069156 0.0021423
-0.00068088 0.0021277
-0.00067028 0.0021129
-0.00065975 0.002098
-0.0006493 0.002083
-0.00063892 0.0020678
-0.00062862 0.0020525
-0.0006184 0.0020371
-0.00060825 0.0020216
-0.00059818 0.0020059
-0.00058819 0.0019901
-0.00057828 0.0019742
-0.00056845 0.0019581
-0.0005587 0.0019419
-0.00054903 0.0019256
-0.00053944 0.0019092
-0.00052993 0.0018978
-0.00052047 0.0018863
-0.00051107 0.0018746
-0.00050172 0.0018629
-0.00049244 0.0018511
-0.00048321 0.0018392
-0.00047404 0.0018271
-0.00046494 0.001815
-0.00045589 0.0018027
-0.00044691 0.0017904
-0.00043799 0.0017779
-0.00042913 0.0017654
-0.00042034 0.0017527
-0.00041161 0.0017399
-0.00040294 0.001727
-0.00039434 0.001714
-0.0003858 0.0017009
-0.00037733 0.0016877
-0.00036892 0.0016744
-0.00036058 0.0016609
-0.00035231 0.0016474
-0.00034411 0.0016338
-0.00033598 0.00162
-0.00032791 0.0016061
-0.00031991 0.0015921
-0.00031199 0.0015781
-0.00030413 0.0015639
-0.00029635 0.0015496
-0.00028864 0.0015351
-0.000281 0.0015206
-0.00027342 0.0015106
-0.00026589 0.0015005
-0.00025842 0.0014903
-0.00025099 0.00148
-0.00024362 0.0014696
-0.0002363 0.0014592
-0.00022903 0.0014486
-0.00022181 0.001438
-0.00021465 0.0014273
-0.00020754 0.0014165
-0.00020048 0.0014056
-0.00019348 0.0013946
-0.00018654 0.0013835
-0.00017965 0.0013723
-0.00017281 0.001361
-0.00016604 0.0013497
-0.00015932 0.0013382
-0.00015265 0.0013267
-0.00014605 0.0013151
-0.0001395 0.0013033
-0.00013302 0.0012915
-0.00012659 0.0012796
-0.00012022 0.0012676
-0.00011391 0.0012555
-0.00010767 0.0012434
-0.00010148 0.0012311
-9.5355e-05 0.0012187
-8.9293e-05 0.0012063
-8.3293e-05 0.0011937
-7.7356e-05 0.0011811
-7.1472e-05 0.0011724
-6.5632e-05 0.0011637
-5.9835e-05 0.0011549
-5.4083e-05 0.001146
-4.8375e-05 0.001137
-4.2713e-05 0.001128
-3.7095e-05 0.0011189
-3.1524e-05 0.0011097
-2.5998e-05 0.0011005
-2.0519e-05 0.0010911
-1.5087e-05 0.0010818
-9.702e-06 0.0010723
-4.3645e-06 0.0010627
9.2508e-07 0.0010531
6.1664e-06 0.0010434
1.1359e-05 0.0010336
1.6503e-05 0.0010238
2.1597e-05 0.0010139
2.6641e-05 0.0010039
3.1635e-05 0.0009938
3.6579e-05 0.00098365
4.1472e-05 0.00097343
4.6313e-05 0.00096313
5.1103e-05 0.00095276
5.584e-05 0.00094231
6.0526e-05 0.00093178
6.5158e-05 0.00092118
6.9737e-05 0.0009105
7.4263e-05 0.00089975
7.8735e-05 0.00088892
8.3161e-05 0.00088153
8.755e-05 0.00087409
9.1901e-05 0.00086659
9.6216e-05 0.00085904
0.00010049 0.00085142
0.00010473 0.00084374
0.00010893 0.000836
0.00011309 0.0008282
0.00011721 0.00082035
0.00012129 0.00081243
0.00012533 0.00080445
0.00012934 0.00079642
0.0001333 0.00078832
0.00013722 0.00078016
0.0001411 0.00077194
0.00014494 0.00076366
0.00014874 0.00075532
0.00015249 0.00074692
0.00015621 0.00073846
0.00015988 0.00072994
0.00016351 0.00072136
0.00016709 0.00071271
0.00017063 0.00070401
0.00017413 0.00069524
0.00017758 0.00068641
0.00018099 0.00067753
0.00018436 0.00066857
0.00018768 0.00065956
0.00019096 0.00065049
0.00019418 0.00064135
0.00019738 0.00063516
0.00020054 0.00062893
0.00020367 0.00062265
0.00020676 0.00061632
0.00020983 0.00060994
0.00021286 0.00060352
0.00021586 0.00059704
0.00021883 0.00059053
0.00022177 0.00058396
0.00022467 0.00057735
0.00022754 0.00057068
0.00023038 0.00056398
0.00023318 0.00055722
0.00023595 0.00055041
0.00023869 0.00054356
0.00024139 0.00053666
0.00024405 0.00052971
0.00024668 0.00052272
0.00024928 0.00051567
0.00025184 0.00050858
0.00025436 0.00050144
0.00025685 0.00049425
0.00025931 0.00048701
0.00026172 0.00047972
0.0002641 0.00047239
0.00026645 0.000465
0.00026875 0.00045757
0.00027102 0.00045009
0.00027325 0.00044256
0.00027545 0.00043498
0.00027761 0.00042988
0.00027975 0.00042474
0.00028186 0.00041957
0.00028394 0.00041436
0.000286 0.00040912
0.00028803 0.00040383
0.00029004 0.00039852
0.00029202 0.00039316
0.00029397 0.00038777
0.0002959 0.00038234
0.00029779 0.00037687
0.00029967 0.00037137
0.00030151 0.00036583
0.00030332 0.00036026
0.00030511 0.00035464
0.00030687 0.00034899
0.0003086 0.0003433
0.0003103 0.00033758
0.00031198 0.00033182
0.00031362 0.00032602
0.00031524 0.00032018
0.00031682 0.00031431
0.00031838 0.0003084
0.00031991 0.00030245
0.0003214 0.00029646
0.00032287 0.00029044
0.00032431 0.00028438
0.00032571 0.00027828
0.00032709 0.00027215
0.00032844 0.00026598
0.00032976 0.00026185
0.00033105 0.0002577
0.00033233 0.00025352
0.00033359 0.00024932
0.00033483 0.00024509
0.00033604 0.00024083
0.00033723 0.00023654
0.00033841 0.00023222
0.00033956 0.00022788
0.00034068 0.00022351
0.00034179 0.00021911
0.00034288 0.00021469
0.00034394 0.00021024
0.00034498 0.00020576
0.000346 0.00020125
0.00034699 0.00019672
0.00034796 0.00019215
0.00034891 0.00018756
0.00034984 0.00018294
0.00035074 0.0001783
0.00035162 0.00017362
0.00035248 0.00016892
0.00035331 0.00016419
0.00035412 0.00015944
0.0003549 0.00015465
0.00035567 0.00014984
0.0003564 0.000145
0.00035712 0.00014013
0.0003578 0.00013523
0.00035847 0.00013031
0.00035911 0.00012705
0.00035974 0.00012377
0.00036035 0.00012047
0.00036094 0.00011715
0.00036152 0.00011381
0.00036208 0.00011045
0.00036262 0.00010707
0.00036315 0.00010367
0.00036366 0.00010026
0.00036415 9.6818e-05
0.00036463 9.3361e-05
0.00036509 8.9885e-05
0.00036553 8.6389e-05
0.00036595 8.2873e-05
0.00036636 7.9337e-05
0.00036674 7.5781e-05
0.00036711 7.2206e-05
0.00036747 6.8611e-05
0.0003678 6.4997e-05
0.00036812 6.1363e-05
0.00036841 5.7708e-05
0.00036869 5.4035e-05
0.00036895 5.0341e-05
0.0003692 4.6628e-05
0.00036942 4.2894e-05
0.00036963 3.9141e-05
0.00036981 3.5369e-05
0.00036998 3.1576e-05
0.00037013 2.7764e-05
0.00037026 2.3931e-05
0.00037037 2.1421e-05
0.00037047 1.8897e-05
0.00037056 1.6359e-05
0.00037064 1.3809e-05
0.0003707 1.1246e-05
0.00037075 8.6692e-06
0.00037078 6.0796e-06
0.00037081 3.4768e-06
0.00037082 8.6087e-07
0.00037082 -1.7682e-06
0.0003708 -4.4104e-06
0.00037077 -7.0657e-06
0.00037073 -9.7342e-06
0.00037068 -1.2416e-05
0.00037061 -1.511e-05
0.00037052 -1.7818e-05
0.00037043 -2.0539e-05
0.00037032 -2.3273e-05
0.0003702 -2.6021e-05
0.00037006 -2.8781e-05
0.00036991 -3.1554e-05
0.00036974 -3.4341e-05
0.00036956 -3.7141e-05
0.00036937 -3.9953e-05
0.00036916 -4.2779e-05
0.00036894 -4.5618e-05
0.00036871 -4.847e-05
0.00036846 -5.1336e-05
0.0003682 -5.4214e-05
0.00036792 -5.7105e-05
0.00036763 -5.8973e-05
0.00036733 -6.085e-05
0.00036702 -6.2734e-05
0.0003667 -6.4626e-05
0.00036637 -6.6526e-05
0.00036603 -6.8433e-05
0.00036569 -7.0349e-05
0.00036533 -7.2272e-05
0.00036496 -7.4204e-05
0.00036459 -7.6143e-05
0.0003642 -7.8089e-05
0.00036381 -8.0044e-05
0.0003634 -8.2007e-05
0.00036299 -8.3977e-05
0.00036256 -8.5955e-05
0.00036213 -8.7941e-05
0.00036168 -8.9934e-05
0.00036123 -9.1935e-05
0.00036076 -9.3944e-05
0.00036029 -9.5961e-05
0.0003598 -9.7986e-05
0.00035931 -0.00010002
0.0003588 -0.00010206
0.00035829 -0.0001041
0.00035776 -0.00010616
0.00035723 -0.00010822
0.00035668 -0.00011029
0.00035612 -0.00011237
0.00035556 -0.00011446
0.00035498 -0.00011655
0.00035439 -0.00011788
0.0003538 -0.00011921
0.0003532 -0.00012054
0.0003526 -0.00012188
0.00035198 -0.00012322
0.00035136 -0.00012456
0.00035074 -0.00012591
0.0003501 -0.00012727
0.00034946 -0.00012862
0.00034882 -0.00012998
0.00034816 -0.00013134
0.0003475 -0.00013271
0.00034684 -0.00013408
0.00034616 -0.00013545
0.00034548 -0.00013683
0.0003448 -0.00013821
0.0003441 -0.00013959
0.0003434 -0.00014098
0.00034269 -0.00014237
0.00034198 -0.00014377
0.00034125 -0.00014516
0.00034052 -0.00014656
0.00033979 -0.00014797
0.00033904 -0.00014938
0.00033829 -0.00015079
0.00033754 -0.0001522
0.00033677 -0.00015362
0.000336 -0.00015504
0.00033522 -0.00015646
0.00033444 -0.00015789
0.00033364 -0.00015877
0.00033285 -0.00015964
0.00033205 -0.00016052
0.00033124 -0.0001614
0.00033043 -0.00016228
0.00032962 -0.00016316
0.0003288 -0.00016404
0.00032798 -0.00016492
0.00032715 -0.0001658
0.00032632 -0.00016668
0.00032549 -0.00016756
0.00032465 -0.00016844
0.0003238 -0.00016932
0.00032295 -0.0001702
0.0003221 -0.00017108
0.00032124 -0.00017196
0.00032038 -0.00017285
0.00031951 -0.00017373
0.00031864 -0.00017461
0.00031777 -0.00017549
0.00031689 -0.00017637
0.000316 -0.00017725
0.00031512 -0.00017814
0.00031422 -0.00017902
0.00031333 -0.0001799
0.00031242 -0.00018078
0.00031152 -0.00018166
0.00031061 -0.00018254
0.00030969 -0.00018342
0.00030877 -0.00018431
0.00030785 -0.00018482
0.00030692 -0.00018533
0.000306 -0.00018583
0.00030507 -0.00018634
0.00030413 -0.00018684
0.0003032 -0.00018734
0.00030226 -0.00018784
0.00030132 -0.00018834
0.00030038 -0.00018883
0.00029943 -0.00018932
0.00029848 -0.00018981
0.00029753 -0.0001903
0.00029658 -0.00019079
0.00029563 -0.00019127
0.00029467 -0.00019175
0.00029371 -0.00019223
0.00029275 -0.0001927
0.00029178 -0.00019318
0.00029081 -0.00019365
0.00028984 -0.00019411
0.00028887 -0.00019458
0.0002879 -0.00019504
0.00028692 -0.0001955
0.00028594 -0.00019596
0.00028496 -0.00019642
0.00028398 -0.00019687
0.00028299 -0.00019732
0.00028201 -0.00019777
0.00028102 -0.00019821
0.00028002 -0.00019865
0.00027903 -0.00019887
0.00027804 -0.00019909
0.00027704 -0.0001993
0.00027604 -0.00019951
0.00027504 -0.00019971
0.00027405 -0.00019991
0.00027304 -0.00020011
0.00027204 -0.0002003
0.00027104 -0.00020049
0.00027004 -0.00020067
0.00026904 -0.00020085
0.00026803 -0.00020103
0.00026703 -0.0002012
0.00026602 -0.00020137
0.00026501 -0.00020153
0.000264 -0.00020169
0.00026299 -0.00020184
0.00026198 -0.00020199
0.00026097 -0.00020214
0.00025996 -0.00020228
0.00025895 -0.00020242
0.00025794 -0.00020255
0.00025693 -0.00020268
0.00025591 -0.0002028
0.0002549 -0.00020292
0.00025388 -0.00020304
0.00025287 -0.00020315
0.00025185 -0.00020325
0.00025084 -0.00020336
0.00024982 -0.00020345
0.0002488 -0.00020345
0.00024778 -0.00020343
0.00024677 -0.00020342
0.00024575 -0.00020339
0.00024473 -0.00020337
0.00024372 -0.00020333
0.0002427 -0.00020329
0.00024168 -0.00020325
0.00024067 -0.0002032
0.00023965 -0.00020315
0.00023864 -0.00020309
0.00023762 -0.00020302
0.00023661 -0.00020295
0.00023559 -0.00020288
0.00023458 -0.00020279
0.00023356 -0.00020271
0.00023255 -0.00020261
0.00023154 -0.00020252
0.00023052 -0.00020241
0.00022951 -0.0002023
0.0002285 -0.00020219
0.00022749 -0.00020207
0.00022648 -0.00020194
0.00022547 -0.00020181
0.00022446 -0.00020167
0.00022345 -0.00020153
0.00022245 -0.00020138
0.00022144 -0.00020123
0.00022044 -0.00020107
0.00021943 -0.0002009
0.00021843 -0.00020072
0.00021742 -0.00020054
0.00021642 -0.00020035
0.00021542 -0.00020015
0.00021442 -0.00019995
0.00021342 -0.00019974
0.00021242 -0.00019953
0.00021142 -0.00019931
0.00021043 -0.00019908
0.00020943 -0.00019885
0.00020844 -0.00019861
0.00020745 -0.00019836
0.00020646 -0.00019811
0.00020547 -0.00019786
0.00020448 -0.00019759
0.00020349 -0.00019732
0.00020251 -0.00019705
0.00020152 -0.00019676
0.00020054 -0.00019648
0.00019956 -0.00019618
0.00019858 -0.00019588
0.0001976 -0.00019557
0.00019662 -0.00019526
0.00019564 -0.00019494
0.00019467 -0.00019461
0.0001937 -0.00019427
0.00019273 -0.00019393
0.00019176 -0.00019359
0.00019079 -0.00019323
0.00018983 -0.00019287
0.00018886 -0.00019257
0.0001879 -0.00019226
0.00018694 -0.00019195
0.00018598 -0.00019163
0.00018502 -0.0001913
0.00018407 -0.00019097
0.00018311 -0.00019063
0.00018216 -0.00019028
0.00018121 -0.00018992
0.00018026 -0.00018956
0.00017932 -0.0001892
0.00017837 -0.00018883
0.00017743 -0.00018845
0.00017649 -0.00018806
0.00017555 -0.00018767
0.00017461 -0.00018727
0.00017367 -0.00018686
0.00017274 -0.00018645
0.00017181 -0.00018603
0.00017088 -0.0001856
0.00016995 -0.00018517
0.00016903 -0.00018473
0.00016811 -0.00018428
0.00016719 -0.00018383
0.00016627 -0.00018337
0.00016535 -0.0001829
0.00016444 -0.00018242
0.00016353 -0.00018194
0.00016262 -0.00018145
0.00016171 -0.00018096
0.00016081 -0.00018057
0.00015991 -0.00018018
0.00015901 -0.00017978
0.00015811 -0.00017937
0.00015722 -0.00017896
0.00015632 -0.00017854
0.00015543 -0.00017812
0.00015454 -0.00017769
0.00015365 -0.00017725
0.00015277 -0.0001768
0.00015188 -0.00017635
0.000151 -0.00017589
0.00015013 -0.00017543
0.00014925 -0.00017495
0.00014838 -0.00017448
0.00014751 -0.00017399
0.00014664 -0.0001735
0.00014577 -0.000173
0.00014491 -0.00017249
0.00014405 -0.00017198
0.00014319 -0.00017146
0.00014233 -0.00017093
0.00014148 -0.0001704
0.00014063 -0.00016986
0.00013978 -0.00016931
0.00013893 -0.00016876
0.00013809 -0.0001682
0.00013725 -0.00016763
0.00013642 -0.00016705
0.00013558 -0.00016647
0.00013475 -0.00016603
0.00013392 -0.00016559
0.00013309 -0.00016514
0.00013227 -0.00016468
0.00013145 -0.00016421
0.00013063 -0.00016374
0.00012981 -0.00016327
0.00012899 -0.00016278
0.00012818 -0.00016229
0.00012737 -0.0001618
0.00012656 -0.0001613
0.00012576 -0.00016079
0.00012496 -0.00016027
0.00012416 -0.00015975
0.00012336 -0.00015922
0.00012256 -0.00015868
0.00012177 -0.00015814
0.00012098 -0.00015759
0.0001202 -0.00015704
0.00011941 -0.00015647
0.00011863 -0.00015591
0.00011785 -0.00015533
0.00011708 -0.00015475
0.00011631 -0.00015416
0.00011554 -0.00015356
0.00011477 -0.00015296
0.00011401 -0.00015235
0.00011325 -0.00015173
0.00011249 -0.00015111
0.00011174 -0.00015048
0.00011098 -0.00015001
0.00011024 -0.00014954
0.00010949 -0.00014907
0.00010875 -0.00014858
0.000108 -0.00014809
0.00010726 -0.0001476
0.00010653 -0.0001471
0.00010579 -0.00014659
0.00010506 -0.00014608
0.00010433 -0.00014556
0.00010361 -0.00014503
0.00010288 -0.0001445
0.00010216 -0.00014396
0.00010144 -0.00014342
0.00010073 -0.00014287
0.00010001 -0.00014231
9.9304e-05 -0.00014175
9.8596e-05 -0.00014118
9.7892e-05 -0.0001406
9.719e-05 -0.00014002
9.6492e-05 -0.00013943
9.5796e-05 -0.00013883
9.5103e-05 -0.00013823
9.4414e-05 -0.00013762
9.3727e-05 -0.00013701
9.3044e-05 -0.00013639
9.2363e-05 -0.00013576
9.1686e-05 -0.00013512
9.1012e-05 -0.00013448
9.0341e-05 -0.00013383
8.9673e-05 -0.00013336
8.9008e-05 -0.00013289
8.8344e-05 -0.00013241
8.7684e-05 -0.00013192
8.7025e-05 -0.00013143
8.6369e-05 -0.00013093
8.5716e-05 -0.00013043
8.5065e-05 -0.00012992
8.4417e-05 -0.0001294
8.3771e-05 -0.00012888
8.3128e-05 -0.00012835
8.2488e-05 -0.00012782
8.185e-05 -0.00012728
8.1215e-05 -0.00012674
8.0582e-05 -0.00012619
7.9953e-05 -0.00012563
7.9326e-05 -0.00012507
7.8702e-05 -0.0001245
7.8081e-05 -0.00012392
7.7463e-05 -0.00012334
7.6848e-05 -0.00012276
7.6235e-05 -0.00012216
7.5626e-05 -0.00012157
7.502e-05 -0.00012096
7.4417e-05 -0.00012035
7.3816e-05 -0.00011973
7.3219e-05 -0.00011911
7.2625e-05 -0.00011848
7.2034e-05 -0.00011785
7.1447e-05 -0.00011721
7.0862e-05 -0.00011675
7.0279e-05 -0.00011628
6.9699e-05 -0.00011581
6.9121e-05 -0.00011534
6.8546e-05 -0.00011486
6.7973e-05 -0.00011437
6.7402e-05 -0.00011388
6.6834e-05 -0.00011338
6.6268e-05 -0.00011288
6.5705e-05 -0.00011238
6.5144e-05 -0.00011186
6.4586e-05 -0.00011135
6.4031e-05 -0.00011082
6.3478e-05 -0.0001103
6.2928e-05 -0.00010976
6.2381e-05 -0.00010922
6.1836e-05 -0.00010868
6.1294e-05 -0.00010813
6.0755e-05 -0.00010757
6.0218e-05 -0.00010701
5.9684e-05 -0.00010644
5.9154e-05 -0.00010587
5.8626e-05 -0.00010529
5.8101e-05 -0.00010471
5.7579e-05 -0.00010412
5.706e-05 -0.00010353
5.6543e-05 -0.00010293
5.603e-05 -0.00010232
5.552e-05 -0.00010171
5.5013e-05 -0.0001011
5.4509e-05 -0.00010066
5.4007e-05 -0.00010022
5.3507e-05 -9.9768e-05
5.3009e-05 -9.9316e-05
5.2513e-05 -9.8859e-05
5.202e-05 -9.8398e-05
5.153e-05 -9.7932e-05
5.1041e-05 -9.7461e-05
5.0555e-05 -9.6985e-05
5.0071e-05 -9.6504e-05
4.959e-05 -9.6019e-05
4.9111e-05 -9.5529e-05
4.8635e-05 -9.5034e-05
4.8161e-05 -9.4534e-05
4.7689e-05 -9.4029e-05
4.722e-05 -9.3519e-05
4.6754e-05 -9.3004e-05
4.629e-05 -9.2485e-05
4.5829e-05 -9.196e-05
4.5371e-05 -9.1431e-05
4.4915e-05 -9.0897e-05
4.4462e-05 -9.0357e-05
4.4011e-05 -8.9813e-05
4.3564e-05 -8.9264e-05
4.3119e-05 -8.8709e-05
4.2677e-05 -8.815e-05
4.2237e-05 -8.7586e-05
4.1801e-05 -8.7017e-05
4.1367e-05 -8.6442e-05
4.0936e-05 -8.5863e-05
4.0508e-05 -8.5455e-05
4.0082e-05 -8.5042e-05
3.9658e-05 -8.4626e-05
3.9236e-05 -8.4205e-05
3.8816e-05 -8.378e-05
3.8398e-05 -8.3351e-05
3.7982e-05 -8.2918e-05
3.7569e-05 -8.248e-05
3.7157e-05 -8.2038e-05
3.6748e-05 -8.1592e-05
3.6341e-05 -8.1142e-05
3.5937e-05 -8.0687e-05
3.5535e-05 -8.0228e-05
3.5135e-05 -7.9765e-05
3.4737e-05 -7.9297e-05
3.4342e-05 -7.8825e-05
3.3949e-05 -7.8348e-05
3.3558e-05 -7.7868e-05
3.317e-05 -7.7383e-05
3.2784e-05 -7.6893e-05
3.2401e-05 -7.6399e-05
3.202e-05 -7.5901e-05
3.1642e-05 -7.5399e-05
3.1266e-05 -7.4892e-05
3.0893e-05 -7.438e-05
3.0523e-05 -7.3864e-05
3.0155e-05 -7.3344e-05
2.9789e-05 -7.2819e-05
2.9426e-05 -7.229e-05
2.9066e-05 -7.1756e-05
2.8708e-05 -7.1383e-05
2.8352e-05 -7.1006e-05
2.7998e-05 -7.0625e-05
2.7646e-05 -7.0241e-05
2.7296e-05 -6.9853e-05
2.6948e-05 -6.9461e-05
2.6601e-05 -6.9066e-05
2.6257e-05 -6.8666e-05
2.5915e-05 -6.8264e-05
2.5574e-05 -6.7857e-05
2.5236e-05 -6.7447e-05
2.49e-05 -6.7032e-05
2.4566e-05 -6.6615e-05
2.4234e-05 -6.6193e-05
2.3904e-05 -6.5767e-05
2.3576e-05 -6.5338e-05
2.3251e-05 -6.4905e-05
2.2927e-05 -6.4469e-05
2.2606e-05 -6.4028e-05
2.2287e-05 -6.3584e-05
2.197e-05 -6.3135e-05
2.1656e-05 -6.2683e-05
2.1343e-05 -6.2227e-05
2.1033e-05 -6.1768e-05
2.0726e-05 -6.1304e-05
2.042e-05 -6.0837e-05
2.0117e-05 -6.0365e-05
1.9817e-05 -5.989e-05
1.9518e-05 -5.9411e-05
1.9222e-05 -5.8928e-05
1.8929e-05 -5.8592e-05
1.8637e-05 -5.8253e-05
1.8346e-05 -5.7911e-05
1.8057e-05 -5.7566e-05
1.777e-05 -5.7217e-05
1.7485e-05 -5.6866e-05
1.7202e-05 -5.6511e-05
1.692e-05 -5.6153e-05
1.664e-05 -5.5792e-05
1.6362e-05 -5.5427e-05
1.6086e-05 -5.506e-05
1.5812e-05 -5.4689e-05
1.5539e-05 -5.4315e-05
1.5269e-05 -5.3937e-05
1.5e-05 -5.3557e-05
1.4733e-05 -5.3173e-05
1.4468e-05 -5.2786e-05
1.4205e-05 -5.2395e-05
1.3944e-05 -5.2002e-05
1.3685e-05 -5.1605e-05
1.3428e-05 -5.1205e-05
1.3173e-05 -5.0801e-05
1.292e-05 -5.0395e-05
1.2669e-05 -4.9984e-05
1.242e-05 -4.9571e-05
1.2173e-05 -4.9154e-05
1.1929e-05 -4.8734e-05
1.1686e-05 -4.8311e-05
1.1446e-05 -4.7884e-05
1.1207e-05 -4.7454e-05
1.0971e-05 -4.7157e-05
1.0736e-05 -4.6857e-05
1.0502e-05 -4.6555e-05
1.027e-05 -4.6249e-05
1.004e-05 -4.5941e-05
9.8108e-06 -4.5631e-05
9.5834e-06 -4.5317e-05
9.3576e-06 -4.5001e-05
9.1334e-06 -4.4682e-05
8.9108e-06 -4.4361e-05
8.6898e-06 -4.4037e-05
8.4704e-06 -4.371e-05
8.2527e-06 -4.338e-05
8.0366e-06 -4.3047e-05
7.8222e-06 -4.2712e-05
7.6095e-06 -4.2374e-05
7.3985e-06 -4.2034e-05
7.1892e-06 -4.169e-05
6.9816e-06 -4.1344e-05
6.7758e-06 -4.0995e-05
6.5717e-06 -4.0643e-05
6.3693e-06 -4.0289e-05
6.1688e-06 -3.9931e-05
5.97e-06 -3.9571e-05
5.7731e-06 -3.9208e-05
5.578e-06 -3.8843e-05
5.3847e-06 -3.8474e-05
5.1932e-06 -3.8103e-05
5.0036e-06 -3.7728e-05
4.8159e-06 -3.7351e-05
4.6298e-06 -3.7092e-05
4.445e-06 -3.6831e-05
4.2615e-06 -3.6567e-05
4.0794e-06 -3.6302e-05
3.8985e-06 -3.6033e-05
3.719e-06 -3.5763e-05
3.5409e-06 -3.5491e-05
3.3641e-06 -3.5216e-05
3.1887e-06 -3.4939e-05
3.0147e-06 -3.4659e-05
2.8422e-06 -3.4378e-05
2.671e-06 -3.4094e-05
2.5012e-06 -3.3808e-05
2.3329e-06 -3.3519e-05
2.166e-06 -3.3228e-05
2.0006e-06 -3.2935e-05
1.8367e-06 -3.264e-05
1.6742e-06 -3.2342e-05
1.5133e-06 -3.2043e-05
1.3538e-06 -3.174e-05
1.1959e-06 -3.1436e-05
1.0395e-06 -3.1129e-05
8.8459e-07 -3.082e-05
7.3127e-07 -3.0508e-05
5.7951e-07 -3.0194e-05
4.2933e-07 -2.9878e-05
2.8073e-07 -2.956e-05
1.3374e-07 -2.9239e-05
-1.1651e-08 -2.8916e-05
-1.5542e-07 -2.859e-05
-2.9781e-07 -2.8368e-05
-4.3909e-07 -2.8144e-05
-5.7924e-07 -2.7917e-05
-7.1826e-07 -2.7689e-05
-8.5613e-07 -2.746e-05
-9.9285e-07 -2.7228e-05
-1.1284e-06 -2.6994e-05
-1.2628e-06 -2.6759e-05
-1.396e-06 -2.6522e-05
-1.528e-06 -2.6283e-05
-1.6588e-06 -2.6042e-05
-1.7884e-06 -2.5799e-05
-1.9168e-06 -2.5555e-05
-2.044e-06 -2.5308e-05
-2.1699e-06 -2.506e-05
-2.2946e-06 -2.481e-05
-2.418e-06 -2.4557e-05
-2.5401e-06 -2.4304e-05
-2.661e-06 -2.4048e-05
-2.7806e-06 -2.379e-05
-2.8989e-06 -2.353e-05
-3.0159e-06 -2.3269e-05
-3.1316e-06 -2.3005e-05
-3.2459e-06 -2.274e-05
-3.359e-06 -2.2473e-05
-3.4707e-06 -2.2204e-05
-3.581e-06 -2.1933e-05
-3.69e-06 -2.166e-05
-3.7976e-06 -2.1385e-05
-3.9038e-06 -2.1108e-05
-4.0089e-06 -2.092e-05
-4.113e-06 -2.073e-05
-4.2162e-06 -2.054e-05
-4.3184e-06 -2.0347e-05
-4.4197e-06 -2.0153e-05
-4.5199e-06 -1.9958e-05
-4.6192e-06 -1.9761e-05
-4.7176e-06 -1.9562e-05
-4.8149e-06 -1.9363e-05
-4.9112e-06 -1.9161e-05
-5.0065e-06 -1.8958e-05
-5.1008e-06 -1.8754e-05
-5.194e-06 -1.8548e-05
-5.2862e-06 -1.8341e-05
-5.3774e-06 -1.8132e-05
-5.4676e-06 -1.7922e-05
-5.5566e-06 -1.771e-05
-5.6446e-06 -1.7497e-05
-5.7316e-06 -1.7282e-05
-5.8175e-06 -1.7065e-05
-5.9022e-06 -1.6848e-05
-5.9859e-06 -1.6628e-05
-6.0685e-06 -1.6407e-05
-6.15e-06 -1.6185e-05
-6.2304e-06 -1.5961e-05
-6.3096e-06 -1.5736e-05
-6.3877e-06 -1.5509e-05
-6.4647e-06 -1.528e-05
-6.5405e-06 -1.505e-05
-6.6152e-06 -1.4818e-05
-6.6889e-06 -1.4662e-05
-6.7618e-06 -1.4505e-05
-6.8339e-06 -1.4346e-05
-6.9053e-06 -1.4186e-05
-6.9758e-06 -1.4025e-05
-7.0455e-06 -1.3863e-05
-7.1144e-06 -1.37e-05
-7.1825e-06 -1.3535e-05
-7.2498e-06 -1.337e-05
-7.3162e-06 -1.3203e-05
-7.3818e-06 -1.3035e-05
-7.4465e-06 -1.2866e-05
-7.5104e-06 -1.2696e-05
-7.5735e-06 -1.2524e-05
-7.6357e-06 -1.2351e-05
-7.697e-06 -1.2178e-05
-7.7575e-06 -1.2003e-05
-7.817e-06 -1.1827e-05
-7.8757e-06 -1.1649e-05
-7.9335e-06 -1.1471e-05
-7.9904e-06 -1.1291e-05
-8.0464e-06 -1.111e-05
-8.1015e-06 -1.0928e-05
-8.1557e-06 -1.0745e-05
-8.209e-06 -1.056e-05
-8.2613e-06 -1.0375e-05
-8.3127e-06 -1.0188e-05
-8.3632e-06 -9.9999e-06
-8.4127e-06 -9.8107e-06
-8.4613e-06 -9.6203e-06
-8.5091e-06 -9.4926e-06
-8.5562e-06 -9.364e-06
-8.6027e-06 -9.2346e-06
-8.6486e-06 -9.1043e-06
-8.6938e-06 -8.9731e-06
-8.7383e-06 -8.841e-06
-8.7822e-06 -8.7081e-06
-8.8254e-06 -8.5742e-06
-8.8679e-06 -8.4395e-06
-8.9098e-06 -8.3039e-06
-8.9509e-06 -8.1674e-06
-8.9914e-06 -8.03e-06
-9.0312e-06 -7.8917e-06
-9.0703e-06 -7.7525e-06
-9.1088e-06 -7.6124e-06
-9.1465e-06 -7.4715e-06
-9.1835e-06 -7.3296e-06
-9.2198e-06 -7.1869e-06
-9.2553e-06 -7.0432e-06
-9.2902e-06 -6.8987e-06
-9.3243e-06 -6.7533e-06
-9.3577e-06 -6.6069e-06
-9.3904e-06 -6.4597e-06
-9.4223e-06 -6.3115e-06
-9.4535e-06 -6.1625e-06
-9.4839e-06 -6.0126e-06
-9.5136e-06 -5.8617e-06
-9.5426e-06 -5.71e-06
-9.5707e-06 -5.5573e-06
-9.5981e-06 -5.4038e-06
-9.6249e-06 -5.3016e-06
-9.6511e-06 -5.1988e-06
-9.6769e-06 -5.0954e-06
-9.7021e-06 -4.9913e-06
-9.7268e-06 -4.8866e-06
-9.751e-06 -4.7812e-06
-9.7746e-06 -4.6752e-06
-9.7977e-06 -4.5685e-06
-9.8203e-06 -4.4612e-06
-9.8423e-06 -4.3532e-06
-9.8638e-06 -4.2446e-06
-9.8848e-06 -4.1353e-06
-9.9052e-06 -4.0254e-06
-9.925e-06 -3.9148e-06
-9.9443e-06 -3.8036e-06
-9.963e-06 -3.6917e-06
-9.9812e-06 -3.5791e-06
-9.9988e-06 -3.4659e-06
-1.0016e-05 -3.3521e-06
-1.0032e-05 -3.2376e-06
-1.0048e-05 -3.1224e-06
-1.0064e-05 -3.0066e-06
-1.0078e-05 -2.8902e-06
-1.0092e-05 -2.773e-06
-1.0106e-05 -2.6553e-06
-1.0119e-05 -2.5368e-06
-1.0131e-05 -2.4177e-06
-1.0143e-05 -2.298e-06
-1.0154e-05 -2.1776e-06
-1.0165e-05 -2.0565e-06
-1.0175e-05 -1.9767e-06
-1.0185e-05 -1.8965e-06
-1.0194e-05 -1.8158e-06
-1.0203e-05 -1.7347e-06
-1.0211e-05 -1.6531e-06
-1.0219e-05 -1.5711e-06
-1.0227e-05 -1.4886e-06
-1.0234e-05 -1.4057e-06
-1.0241e-05 -1.3223e-06
-1.0248e-05 -1.2385e-06
-1.0254e-05 -1.1542e-06
-1.0259e-05 -1.0695e-06
-1.0264e-05 -9.8429e-07
-1.0269e-05 -8.9866e-07
-1.0273e-05 -8.1257e-07
-1.0277e-05 -7.2604e-07
-1.028e-05 -6.3904e-07
-1.0283e-05 -5.516e-07
-1.0286e-05 -4.6371e-07
-1.0288e-05 -3.7536e-07
-1.029e-05 -2.8656e-07
-1.0291e-05 -1.9731e-07
-1.0292e-05 -1.0761e-07
-1.0292e-05 -1.7453e-08
-1.0292e-05 7.3155e-08
-1.0291e-05 1.6421e-07
-1.029e-05 2.5573e-07
-1.0289e-05 3.4769e-07
-1.0287e-05 4.4011e-07
-1.0284e-05 5.3298e-07
-1.0282e-05 5.9344e-07
-1.0278e-05 6.5419e-07
-1.0275e-05 7.1523e-07
-1.0271e-05 7.7656e-07
-1.0267e-05 8.3818e-07
-1.0263e-05 9.0008e-07
-1.0258e-05 9.6227e-07
-1.0253e-05 1.0248e-06
-1.0248e-05 1.0875e-06
-1.0242e-05 1.1506e-06
-1.0236e-05 1.2139e-06
-1.023e-05 1.2775e-06
-1.0224e-05 1.3415e-06
-1.0217e-05 1.4057e-06
-1.021e-05 1.4702e-06
-1.0202e-05 1.5349e-06
-1.0194e-05 1.6e-06
-1.0186e-05 1.6653e-06
-1.0178e-05 1.731e-06
-1.0169e-05 1.7969e-06
-1.016e-05 1.8631e-06
-1.015e-05 1.9296e-06
-1.014e-05 1.9964e-06
-1.013e-05 2.0634e-06
-1.012e-05 2.1308e-06
-1.0109e-05 2.1984e-06
-1.0098e-05 2.2663e-06
-1.0086e-05 2.3345e-06
-1.0074e-05 2.403e-06
-1.0062e-05 2.4717e-06
-1.005e-05 2.5158e-06
-1.0037e-05 2.56e-06
-1.0024e-05 2.6043e-06
-1.0011e-05 2.6489e-06
-9.9976e-06 2.6935e-06
-9.984e-06 2.7384e-06
-9.9702e-06 2.7834e-06
-9.9562e-06 2.8285e-06
-9.942e-06 2.8738e-06
-9.9275e-06 2.9193e-06
-9.9128e-06 2.9649e-06
-9.8978e-06 3.0106e-06
-9.8827e-06 3.0566e-06
-9.8673e-06 3.1026e-06
-9.8516e-06 3.1489e-06
-9.8358e-06 3.1952e-06
-9.8197e-06 3.2418e-06
-9.8033e-06 3.2885e-06
-9.7868e-06 3.3353e-06
-9.77e-06 3.3823e-06
-9.753e-06 3.4294e-06
-9.7357e-06 3.4767e-06
-9.7182e-06 3.5241e-06
-9.7005e-06 3.5717e-06
-9.6825e-06 3.6195e-06
-9.6643e-06 3.6673e-06
-9.6458e-06 3.7154e-06
-9.6271e-06 3.7635e-06
-9.6082e-06 3.8119e-06
-9.589e-06 3.8603e-06
-9.5696e-06 3.8907e-06
-9.5501e-06 3.921e-06
-9.5304e-06 3.9515e-06
-9.5106e-06 3.9819e-06
-9.4906e-06 4.0125e-06
-9.4704e-06 4.0431e-06
-9.4502e-06 4.0737e-06
-9.4297e-06 4.1044e-06
-9.4091e-06 4.1351e-06
-9.3884e-06 4.1659e-06
-9.3674e-06 4.1968e-06
-9.3464e-06 4.2276e-06
-9.3252e-06 4.2586e-06
-9.3038e-06 4.2896e-06
-9.2823e-06 4.3206e-06
-9.2606e-06 4.3517e-06
-9.2388e-06 4.3828e-06
-9.2168e-06 4.414e-06
-9.1946e-06 4.4452e-06
-9.1723e-06 4.4765e-06
-9.1499e-06 4.5078e-06
-9.1272e-06 4.5391e-06
-9.1045e-06 4.5705e-06
-9.0815e-06 4.602e-06
-9.0584e-06 4.6335e-06
-9.0352e-06 4.665e-06
-9.0118e-06 4.6966e-06
-8.9882e-06 4.7282e-06
-8.9645e-06 4.7598e-06
-8.9406e-06 4.7915e-06
-8.9166e-06 4.8105e-06
-8.8925e-06 4.8295e-06
-8.8683e-06 4.8485e-06
-8.844e-06 4.8675e-06
-8.8197e-06 4.8864e-06
-8.7952e-06 4.9053e-06
-8.7706e-06 4.9242e-06
-8.7459e-06 4.943e-06
-8.7212e-06 4.9618e-06
-8.6963e-06 4.9806e-06
-8.6714e-06 4.9994e-06
-8.6463e-06 5.0181e-06
-8.6212e-06 5.0368e-06
-8.596e-06 5.0554e-06
-8.5706e-06 5.074e-06
-8.5452e-06 5.0926e-06
-8.5197e-06 5.1112e-06
-8.4941e-06 5.1297e-06
-8.4684e-06 5.1482e-06
-8.4426e-06 5.1666e-06
-8.4167e-06 5.1851e-06
-8.3908e-06 5.2034e-06
-8.3647e-06 5.2218e-06
-8.3386e-06 5.2401e-06
-8.3123e-06 5.2583e-06
-8.286e-06 5.2765e-06
-8.2595e-06 5.2947e-06
-8.233e-06 5.3128e-06
-8.2064e-06 5.3309e-06
-8.1797e-06 5.349e-06
-8.1529e-06 5.3589e-06
-8.1261e-06 5.3688e-06
-8.0993e-06 5.3785e-06
-8.0723e-06 5.3882e-06
-8.0454e-06 5.3978e-06
-8.0184e-06 5.4073e-06
-7.9913e-06 5.4167e-06
-7.9642e-06 5.4261e-06
-7.937e-06 5.4353e-06
-7.9098e-06 5.4444e-06
-7.8826e-06 5.4535e-06
-7.8553e-06 5.4625e-06
-7.828e-06 5.4713e-06
-7.8006e-06 5.4801e-06
-7.7732e-06 5.4888e-06
-7.7457e-06 5.4974e-06
-7.7182e-06 5.5059e-06
-7.6907e-06 5.5143e-06
-7.6631e-06 5.5226e-06
-7.6354e-06 5.5308e-06
-7.6077e-06 5.5389e-06
-7.58e-06 5.547e-06
-7.5523e-06 5.5549e-06
-7.5245e-06 5.5627e-06
-7.4967e-06 5.5704e-06
-7.4688e-06 5.578e-06
-7.4409e-06 5.5855e-06
-7.4129e-06 5.593e-06
-7.3849e-06 5.6003e-06
-7.3569e-06 5.6075e-06
-7.3289e-06 5.6102e-06
-7.3008e-06 5.6129e-06
-7.2728e-06 5.6154e-06
-7.2447e-06 5.6178e-06
-7.2166e-06 5.62e-06
-7.1885e-06 5.6221e-06
-7.1604e-06 5.6241e-06
-7.1322e-06 5.626e-06
-7.1041e-06 5.6277e-06
-7.076e-06 5.6293e-06
-7.0478e-06 5.6308e-06
-7.0196e-06 5.6321e-06
-6.9915e-06 5.6333e-06
-6.9633e-06 5.6344e-06
-6.9351e-06 5.6353e-06
-6.907e-06 5.6361e-06
-6.8788e-06 5.6367e-06
-6.8506e-06 5.6372e-06
-6.8224e-06 5.6376e-06
-6.7942e-06 5.6379e-06
-6.766e-06 5.6379e-06
-6.7378e-06 5.6379e-06
-6.7096e-06 5.6377e-06
-6.6815e-06 5.6374e-06
-6.6533e-06 5.6369e-06
-6.6251e-06 5.6363e-06
-6.5969e-06 5.6355e-06
-6.5687e-06 5.6346e-06
-6.5406e-06 5.6336e-06
-6.5124e-06 5.6324e-06
-6.4842e-06 5.6296e-06
-6.4561e-06 5.6268e-06
-6.428e-06 5.6237e-06
-6.3999e-06 5.6205e-06
-6.3718e-06 5.6172e-06
-6.3437e-06 5.6136e-06
-6.3156e-06 5.61e-06
-6.2876e-06 5.6061e-06
-6.2596e-06 5.6021e-06
-6.2316e-06 5.598e-06
-6.2036e-06 5.5937e-06
-6.1756e-06 5.5892e-06
-6.1477e-06 5.5846e-06
-6.1198e-06 5.5798e-06
-6.0919e-06 5.5748e-06
-6.064e-06 5.5697e-06
-6.0362e-06 5.5644e-06
-6.0084e-06 5.5589e-06
-5.9806e-06 5.5533e-06
-5.9529e-06 5.5475e-06
-5.9252e-06 5.5415e-06
-5.8975e-06 5.5354e-06
-5.8698e-06 5.5291e-06
-5.8422e-06 5.5226e-06
-5.8146e-06 5.516e-06
-5.787e-06 5.5092e-06
-5.7595e-06 5.5022e-06
-5.732e-06 5.495e-06
-5.7045e-06 5.4877e-06
-5.6771e-06 5.4802e-06
-5.6497e-06 5.4734e-06
-5.6224e-06 5.4664e-06
-5.5951e-06 5.4593e-06
-5.5678e-06 5.4519e-06
-5.5405e-06 5.4445e-06
-5.5133e-06 5.4368e-06
-5.4862e-06 5.4289e-06
-5.4591e-06 5.4209e-06
-5.432e-06 5.4127e-06
-5.4049e-06 5.4044e-06
-5.3779e-06 5.3958e-06
-5.351e-06 5.3871e-06
-5.3241e-06 5.3782e-06
-5.2972e-06 5.3691e-06
-5.2704e-06 5.3599e-06
-5.2436e-06 5.3504e-06
-5.2169e-06 5.3408e-06
-5.1902e-06 5.331e-06
-5.1635e-06 5.321e-06
-5.137e-06 5.3108e-06
-5.1104e-06 5.3005e-06
-5.084e-06 5.2899e-06
-5.0575e-06 5.2792e-06
-5.0312e-06 5.2683e-06
-5.0049e-06 5.2572e-06
-4.9786e-06 5.2459e-06
-4.9524e-06 5.2345e-06
-4.9263e-06 5.2228e-06
-4.9002e-06 5.2109e-06
-4.8741e-06 5.1989e-06
-4.8482e-06 5.1892e-06
-4.8223e-06 5.1794e-06
-4.7964e-06 5.1694e-06
-4.7706e-06 5.1592e-06
-4.7448e-06 5.1488e-06
-4.7191e-06 5.1382e-06
-4.6934e-06 5.1275e-06
-4.6678e-06 5.1165e-06
-4.6422e-06 5.1054e-06
-4.6167e-06 5.0941e-06
-4.5913e-06 5.0827e-06
-4.5659e-06 5.071e-06
-4.5406e-06 5.0591e-06
-4.5153e-06 5.0471e-06
-4.4901e-06 5.0349e-06
-4.465e-06 5.0225e-06
-4.4399e-06 5.0099e-06
-4.4149e-06 4.9971e-06
-4.3899e-06 4.9841e-06
-4.365e-06 4.9709e-06
-4.3402e-06 4.9576e-06
-4.3155e-06 4.944e-06
-4.2908e-06 4.9303e-06
-4.2662e-06 4.9164e-06
-4.2416e-06 4.9022e-06
-4.2171e-06 4.8879e-06
-4.1927e-06 4.8734e-06
-4.1684e-06 4.8587e-06
-4.1442e-06 4.8438e-06
-4.12e-06 4.8287e-06
-4.0959e-06 4.8172e-06
-4.0718e-06 4.8055e-06
-4.0478e-06 4.7936e-06
-4.0239e-06 4.7815e-06
-4e-06 4.7692e-06
-3.9762e-06 4.7568e-06
-3.9524e-06 4.7442e-06
-3.9287e-06 4.7314e-06
-3.9051e-06 4.7184e-06
-3.8815e-06 4.7053e-06
-3.8581e-06 4.6919e-06
-3.8346e-06 4.6784e-06
-3.8113e-06 4.6647e-06
-3.788e-06 4.6508e-06
-3.7648e-06 4.6367e-06
-3.7416e-06 4.6224e-06
-3.7185e-06 4.6079e-06
-3.6955e-06 4.5933e-06
-3.6726e-06 4.5785e-06
-3.6498e-06 4.5634e-06
-3.627e-06 4.5482e-06
-3.6043e-06 4.5328e-06
-3.5816e-06 4.5172e-06
-3.5591e-06 4.5014e-06
-3.5366e-06 4.4854e-06
-3.5142e-06 4.4693e-06
-3.4919e-06 4.4529e-06
-3.4697e-06 4.4363e-06
-3.4476e-06 4.4196e-06
-3.4255e-06 4.4026e-06
-3.4035e-06 4.39e-06
-3.3816e-06 4.3773e-06
-3.3598e-06 4.3643e-06
-3.338e-06 4.3512e-06
-3.3163e-06 4.3379e-06
-3.2946e-06 4.3245e-06
-3.273e-06 4.3108e-06
-3.2515e-06 4.297e-06
-3.23e-06 4.283e-06
-3.2087e-06 4.2688e-06
-3.1874e-06 4.2545e-06
-3.1661e-06 4.2399e-06
-3.145e-06 4.2252e-06
-3.1239e-06 4.2104e-06
-3.1029e-06 4.1953e-06
-3.0819e-06 4.18e-06
-3.0611e-06 4.1646e-06
-3.0403e-06 4.149e-06
-3.0196e-06 4.1332e-06
-2.9989e-06 4.1172e-06
-2.9784e-06 4.1011e-06
-2.9579e-06 4.0847e-06
-2.9375e-06 4.0682e-06
-2.9172e-06 4.0515e-06
-2.897e-06 4.0346e-06
-2.8769e-06 4.0175e-06
-2.8569e-06 4.0002e-06
-2.8369e-06 3.9828e-06
-2.817e-06 3.9651e-06
-2.7972e-06 3.9473e-06
-2.7775e-06 3.9343e-06
-2.7579e-06 3.9211e-06
-2.7383e-06 3.9078e-06
-2.7188e-06 3.8943e-06
-2.6994e-06 3.8806e-06
-2.68e-06 3.8668e-06
-2.6607e-06 3.8528e-06
-2.6415e-06 3.8386e-06
-2.6223e-06 3.8242e-06
-2.6033e-06 3.8097e-06
-2.5842e-06 3.7951e-06
-2.5653e-06 3.7802e-06
-2.5464e-06 3.7652e-06
-2.5277e-06 3.75e-06
-2.5089e-06 3.7347e-06
-2.4903e-06 3.7192e-06
-2.4718e-06 3.7035e-06
-2.4533e-06 3.6876e-06
-2.4349e-06 3.6716e-06
-2.4166e-06 3.6554e-06
-2.3983e-06 3.639e-06
-2.3802e-06 3.6224e-06
-2.3621e-06 3.6057e-06
-2.3441e-06 3.5888e-06
-2.3262e-06 3.5717e-06
-2.3084e-06 3.5545e-06
-2.2907e-06 3.537e-06
-2.273e-06 3.5194e-06
-2.2555e-06 3.5017e-06
-2.238e-06 3.4837e-06
-2.2206e-06 3.4708e-06
-2.2033e-06 3.4577e-06
-2.186e-06 3.4444e-06
-2.1689e-06 3.4311e-06
-2.1517e-06 3.4175e-06
-2.1347e-06 3.4038e-06
-2.1177e-06 3.39e-06
-2.1008e-06 3.376e-06
-2.0839e-06 3.3618e-06
-2.0672e-06 3.3475e-06
-2.0505e-06 3.333e-06
-2.0338e-06 3.3184e-06
-2.0173e-06 3.3036e-06
-2.0008e-06 3.2887e-06
-1.9844e-06 3.2736e-06
-1.9681e-06 3.2583e-06
-1.9518e-06 3.2429e-06
-1.9356e-06 3.2273e-06
-1.9195e-06 3.2116e-06
-1.9035e-06 3.1957e-06
-1.8876e-06 3.1797e-06
-1.8717e-06 3.1634e-06
-1.8559e-06 3.1471e-06
-1.8403e-06 3.1305e-06
-1.8246e-06 3.1138e-06
-1.8091e-06 3.097e-06
-1.7937e-06 3.08e-06
-1.7783e-06 3.0628e-06
-1.763e-06 3.0455e-06
-1.7479e-06 3.0279e-06
-1.7328e-06 3.0155e-06
-1.7177e-06 3.0028e-06
-1.7027e-06 2.9901e-06
-1.6878e-06 2.9772e-06
-1.673e-06 2.9642e-06
-1.6582e-06 2.951e-06
-1.6434e-06 2.9377e-06
-1.6288e-06 2.9242e-06
-1.6142e-06 2.9106e-06
-1.5997e-06 2.8969e-06
-1.5852e-06 2.883e-06
-1.5709e-06 2.869e-06
-1.5565e-06 2.8548e-06
-1.5423e-06 2.8405e-06
-1.5281e-06 2.8261e-06
-1.514e-06 2.8115e-06
-1.5e-06 2.7967e-06
-1.4861e-06 2.7819e-06
-1.4722e-06 2.7668e-06
-1.4584e-06 2.7517e-06
-1.4447e-06 2.7363e-06
-1.431e-06 2.7209e-06
-1.4175e-06 2.7053e-06
-1.404e-06 2.6895e-06
-1.3906e-06 2.6736e-06
-1.3773e-06 2.6576e-06
-1.364e-06 2.6414e-06
-1.3508e-06 2.6251e-06
-1.3378e-06 2.6086e-06
-1.3248e-06 2.5919e-06
-1.3118e-06 2.5802e-06
-1.299e-06 2.5683e-06
-1.2861e-06 2.5563e-06
-1.2734e-06 2.5442e-06
-1.2607e-06 2.5319e-06
-1.2481e-06 2.5195e-06
-1.2355e-06 2.507e-06
-1.223e-06 2.4944e-06
-1.2106e-06 2.4816e-06
-1.1982e-06 2.4687e-06
-1.1859e-06 2.4557e-06
-1.1736e-06 2.4426e-06
-1.1615e-06 2.4293e-06
-1.1493e-06 2.4159e-06
-1.1373e-06 2.4024e-06
-1.1253e-06 2.3888e-06
-1.1134e-06 2.375e-06
-1.1016e-06 2.3611e-06
-1.0898e-06 2.3471e-06
-1.0781e-06 2.3329e-06
-1.0665e-06 2.3186e-06
-1.0549e-06 2.3042e-06
-1.0434e-06 2.2896e-06
-1.032e-06 2.2749e-06
-1.0207e-06 2.2601e-06
-1.0094e-06 2.2452e-06
-9.9823e-07 2.2301e-06
-9.8712e-07 2.2149e-06
-9.7608e-07 2.1996e-06
-9.6512e-07 2.1841e-06
-9.5423e-07 2.1732e-06
-9.4339e-07 2.1623e-06
-9.326e-07 2.1512e-06
-9.2188e-07 2.14e-06
-9.112e-07 2.1287e-06
-9.0059e-07 2.1173e-06
-8.9003e-07 2.1058e-06
-8.7953e-07 2.0942e-06
-8.6909e-07 2.0824e-06
-8.5871e-07 2.0706e-06
-8.4839e-07 2.0586e-06
-8.3812e-07 2.0465e-06
-8.2792e-07 2.0344e-06
-8.1778e-07 2.0221e-06
-8.077e-07 2.0096e-06
-7.9768e-07 1.9971e-06
-7.8773e-07 1.9845e-06
-7.7784e-07 1.9717e-06
-7.6801e-07 1.9589e-06
-7.5825e-07 1.9459e-06
-7.4855e-07 1.9328e-06
-7.3892e-07 1.9196e-06
-7.2936e-07 1.9063e-06
-7.1986e-07 1.8929e-06
-7.1043e-07 1.8793e-06
-7.0107e-07 1.8657e-06
-6.9177e-07 1.8519e-06
-6.8255e-07 1.838e-06
-6.7339e-07 1.824e-06
-6.6431e-07 1.8099e-06
-6.5528e-07 1.8e-06
-6.4631e-07 1.7901e-06
-6.3738e-07 1.78e-06
-6.2851e-07 1.7699e-06
-6.1968e-07 1.7597e-06
-6.1091e-07 1.7494e-06
-6.0219e-07 1.7389e-06
-5.9352e-07 1.7284e-06
-5.8491e-07 1.7178e-06
-5.7634e-07 1.7071e-06
-5.6784e-07 1.6963e-06
-5.5938e-07 1.6854e-06
-5.5098e-07 1.6744e-06
-5.4264e-07 1.6633e-06
-5.3435e-07 1.6521e-06
-5.2612e-07 1.6408e-06
-5.1794e-07 1.6294e-06
-5.0982e-07 1.6179e-06
-5.0176e-07 1.6064e-06
-4.9376e-07 1.5947e-06
-4.8582e-07 1.5829e-06
-4.7793e-07 1.571e-06
-4.7011e-07 1.559e-06
-4.6234e-07 1.547e-06
-4.5464e-07 1.5348e-06
-4.4699e-07 1.5225e-06
-4.3941e-07 1.5101e-06
-4.3189e-07 1.4977e-06
-4.2443e-07 1.4851e-06
-4.1704e-07 1.4724e-06
-4.097e-07 1.4636e-06
-4.024e-07 1.4548e-06
-3.9515e-07 1.4458e-06
-3.8795e-07 1.4368e-06
-3.8079e-07 1.4277e-06
-3.7367e-07 1.4185e-06
-3.666e-07 1.4092e-06
-3.5958e-07 1.3998e-06
-3.526e-07 1.3904e-06
-3.4567e-07 1.3809e-06
-3.3879e-07 1.3713e-06
-3.3196e-07 1.3616e-06
-3.2518e-07 1.3518e-06
-3.1844e-07 1.342e-06
-3.1176e-07 1.332e-06
-3.0512e-07 1.322e-06
-2.9854e-07 1.3119e-06
-2.9201e-07 1.3017e-06
-2.8552e-07 1.2915e-06
-2.7909e-07 1.2811e-06
-2.7271e-07 1.2707e-06
-2.6638e-07 1.2602e-06
-2.6011e-07 1.2495e-06
-2.5389e-07 1.2389e-06
-2.4772e-07 1.2281e-06
-2.4161e-07 1.2172e-06
-2.3555e-07 1.2063e-06
-2.2955e-07 1.1953e-06
-2.236e-07 1.1841e-06
-2.177e-07 1.1729e-06
-2.1186e-07 1.1652e-06
-2.0605e-07 1.1574e-06
-2.0028e-07 1.1496e-06
-1.9456e-07 1.1417e-06
-1.8887e-07 1.1337e-06
-1.8322e-07 1.1256e-06
-1.7761e-07 1.1175e-06
-1.7205e-07 1.1093e-06
-1.6652e-07 1.101e-06
-1.6104e-07 1.0927e-06
-1.5559e-07 1.0843e-06
-1.5019e-07 1.0758e-06
-1.4484e-07 1.0672e-06
-1.3952e-07 1.0586e-06
-1.3425e-07 1.0499e-06
-1.2902e-07 1.0412e-06
-1.2384e-07 1.0324e-06
-1.187e-07 1.0235e-06
-1.136e-07 1.0145e-06
-1.0855e-07 1.0055e-06
-1.0355e-07 9.9638e-07
-9.859e-08 9.872e-07
-9.3677e-08 9.7796e-07
-8.881e-08 9.6864e-07
-8.3991e-08 9.5925e-07
-7.9218e-08 9.4979e-07
-7.4493e-08 9.4026e-07
-6.9816e-08 9.3066e-07
-6.5186e-08 9.2099e-07
-6.0606e-08 9.1125e-07
-5.6066e-08 9.0457e-07
-5.156e-08 8.9783e-07
-4.7088e-08 8.9104e-07
-4.265e-08 8.8419e-07
-3.8246e-08 8.7729e-07
-3.3877e-08 8.7033e-07
-2.9543e-08 8.6331e-07
-2.5244e-08 8.5623e-07
-2.0981e-08 8.491e-07
-1.6754e-08 8.4191e-07
-1.2562e-08 8.3467e-07
-8.407e-09 8.2737e-07
-4.2886e-09 8.2e-07
-2.0714e-10 8.1259e-07
3.8371e-09 8.0511e-07
7.8438e-09 7.9758e-07
1.1813e-08 7.8999e-07
1.5744e-08 7.8234e-07
1.9636e-08 7.7463e-07
2.349e-08 7.6687e-07
2.7305e-08 7.5905e-07
3.108e-08 7.5117e-07
3.4816e-08 7.4323e-07
3.8512e-08 7.3523e-07
4.2168e-08 7.2717e-07
4.5784e-08 7.1906e-07
4.9359e-08 7.1088e-07
5.2892e-08 7.0265e-07
5.6385e-08 6.9436e-07
5.9836e-08 6.8601e-07
6.3252e-08 6.8032e-07
6.6639e-08 6.7458e-07
6.9998e-08 6.688e-07
7.3327e-08 6.6298e-07
7.6627e-08 6.571e-07
7.9898e-08 6.5118e-07
8.3139e-08 6.4522e-07
8.635e-08 6.3921e-07
8.9531e-08 6.3315e-07
9.2681e-08 6.2704e-07
9.5801e-08 6.2089e-07
9.889e-08 6.147e-07
1.0195e-07 6.0845e-07
1.0497e-07 6.0216e-07
1.0797e-07 5.9583e-07
1.1093e-07 5.8945e-07
1.1386e-07 5.8302e-07
1.1676e-07 5.7654e-07
1.1963e-07 5.7002e-07
1.2246e-07 5.6345e-07
1.2526e-07 5.5683e-07
1.2803e-07 5.5016e-07
1.3077e-07 5.4345e-07
1.3347e-07 5.3669e-07
1.3613e-07 5.2989e-07
1.3876e-07 5.2303e-07
1.4136e-07 5.1613e-07
1.4393e-07 5.0918e-07
1.4645e-07 5.0219e-07
1.4895e-07 4.9514e-07
1.5141e-07 4.9037e-07
1.5385e-07 4.8556e-07
1.5627e-07 4.8072e-07
1.5866e-07 4.7584e-07
1.6102e-07 4.7092e-07
1.6337e-07 4.6597e-07
1.6568e-07 4.6098e-07
1.6798e-07 4.5595e-07
1.7024e-07 4.5089e-07
1.7249e-07 4.4579e-07
1.747e-07 4.4065e-07
1.7689e-07 4.3548e-07
1.7906e-07 4.3027e-07
1.8119e-07 4.2502e-07
1.8331e-07 4.1974e-07
1.8539e-07 4.1442e-07
1.8745e-07 4.0906e-07
1.8948e-07 4.0367e-07
1.9149e-07 3.9824e-07
1.9346e-07 3.9277e-07
1.9541e-07 3.8726e-07
1.9734e-07 3.8172e-07
1.9923e-07 3.7613e-07
2.011e-07 3.7052e-07
2.0294e-07 3.6486e-07
2.0475e-07 3.5917e-07
2.0653e-07 3.5343e-07
2.0828e-07 3.4767e-07
2.1e-07 3.4186e-07
2.117e-07 3.3601e-07
2.1337e-07 3.3208e-07
2.1502e-07 3.2812e-07
2.1665e-07 3.2413e-07
2.1826e-07 3.2011e-07
2.1985e-07 3.1607e-07
2.2142e-07 3.12e-07
2.2297e-07 3.0789e-07
2.245e-07 3.0376e-07
2.2601e-07 2.9961e-07
2.275e-07 2.9542e-07
2.2896e-07 2.912e-07
2.3041e-07 2.8696e-07
2.3183e-07 2.8269e-07
2.3324e-07 2.7839e-07
2.3462e-07 2.7406e-07
2.3598e-07 2.697e-07
2.3731e-07 2.6532e-07
2.3863e-07 2.609e-07
2.3992e-07 2.5646e-07
2.4119e-07 2.5199e-07
2.4244e-07 2.4748e-07
2.4367e-07 2.4296e-07
2.4487e-07 2.384e-07
2.4605e-07 2.3381e-07
2.4721e-07 2.2919e-07
2.4834e-07 2.2455e-07
2.4946e-07 2.1987e-07
2.5054e-07 2.1517e-07
2.5161e-07 2.1044e-07
2.5265e-07 2.0568e-07
2.5367e-07 2.025e-07
2.5467e-07 1.993e-07
2.5566e-07 1.9608e-07
2.5663e-07 1.9283e-07
2.5759e-07 1.8957e-07
2.5853e-07 1.8628e-07
2.5945e-07 1.8297e-07
2.6036e-07 1.7965e-07
2.6125e-07 1.763e-07
2.6212e-07 1.7293e-07
2.6298e-07 1.6954e-07
2.6382e-07 1.6612e-07
2.6464e-07 1.6269e-07
2.6544e-07 1.5923e-07
2.6623e-07 1.5576e-07
2.67e-07 1.5226e-07
2.6775e-07 1.4874e-07
2.6849e-07 1.452e-07
2.6921e-07 1.4164e-07
2.699e-07 1.3805e-07
2.7059e-07 1.3445e-07
2.7125e-07 1.3082e-07
2.7189e-07 1.2717e-07
2.7252e-07 1.235e-07
2.7313e-07 1.1981e-07
2.7372e-07 1.161e-07
2.7429e-07 1.1237e-07
2.7484e-07 1.0861e-07
2.7538e-07 1.0484e-07
2.7589e-07 1.0104e-07
2.7639e-07 9.8522e-08
2.7688e-07 9.5991e-08
2.7735e-07 9.3445e-08
2.7781e-07 9.0885e-08
2.7826e-07 8.8309e-08
2.7869e-07 8.5718e-08
2.7912e-07 8.3111e-08
2.7952e-07 8.049e-08
2.7992e-07 7.7853e-08
2.803e-07 7.5202e-08
2.8067e-07 7.2535e-08
2.8103e-07 6.9853e-08
2.8137e-07 6.7156e-08
2.817e-07 6.4443e-08
2.8202e-07 6.1715e-08
2.8232e-07 5.8972e-08
2.8261e-07 5.6214e-08
2.8288e-07 5.3441e-08
2.8314e-07 5.0652e-08
2.8339e-07 4.7849e-08
2.8362e-07 4.503e-08
2.8384e-07 4.2195e-08
2.8404e-07 3.9346e-08
2.8423e-07 3.6481e-08
2.844e-07 3.3601e-08
2.8457e-07 3.0705e-08
2.8471e-07 2.7794e-08
2.8484e-07 2.4868e-08
2.8496e-07 2.1927e-08
2.8506e-07 1.8971e-08
2.8515e-07 1.7033e-08
2.8523e-07 1.5086e-08
2.853e-07 1.3128e-08
2.8536e-07 1.116e-08
2.8541e-07 9.1822e-09
2.8546e-07 7.1942e-09
2.8549e-07 5.1959e-09
2.8551e-07 3.1876e-09
2.8552e-07 1.1691e-09
2.8552e-07 -8.5961e-10
2.8551e-07 -2.8984e-09
2.8549e-07 -4.9474e-09
2.8546e-07 -7.0065e-09
2.8542e-07 -9.0757e-09
2.8537e-07 -1.1155e-08
2.8531e-07 -1.3245e-08
2.8524e-07 -1.5344e-08
2.8516e-07 -1.7454e-08
2.8506e-07 -1.9574e-08
2.8496e-07 -2.1704e-08
2.8485e-07 -2.3844e-08
2.8472e-07 -2.5995e-08
2.8459e-07 -2.8155e-08
2.8444e-07 -3.0326e-08
2.8428e-07 -3.2507e-08
2.8411e-07 -3.4697e-08
2.8394e-07 -3.6898e-08
2.8375e-07 -3.911e-08
2.8354e-07 -4.1331e-08
2.8333e-07 -4.3562e-08
2.8311e-07 -4.5004e-08
2.8288e-07 -4.6452e-08
2.8265e-07 -4.7906e-08
2.824e-07 -4.9367e-08
2.8215e-07 -5.0833e-08
2.8189e-07 -5.2306e-08
2.8163e-07 -5.3784e-08
2.8136e-07 -5.5269e-08
2.8108e-07 -5.6759e-08
2.8079e-07 -5.8256e-08
2.8049e-07 -5.9759e-08
2.8019e-07 -6.1268e-08
2.7988e-07 -6.2782e-08
2.7956e-07 -6.4303e-08
2.7924e-07 -6.583e-08
2.7891e-07 -6.7363e-08
2.7856e-07 -6.8902e-08
2.7822e-07 -7.0447e-08
2.7786e-07 -7.1998e-08
2.775e-07 -7.3554e-08
2.7712e-07 -7.5117e-08
2.7675e-07 -7.6686e-08
2.7636e-07 -7.826e-08
2.7596e-07 -7.9841e-08
2.7556e-07 -8.1427e-08
2.7515e-07 -8.302e-08
2.7473e-07 -8.4618e-08
2.743e-07 -8.6222e-08
2.7387e-07 -8.7832e-08
2.7342e-07 -8.9448e-08
2.7297e-07 -9.0473e-08
2.7252e-07 -9.15e-08
2.7206e-07 -9.253e-08
2.7159e-07 -9.3563e-08
2.7112e-07 -9.4598e-08
2.7065e-07 -9.5637e-08
2.7017e-07 -9.6678e-08
2.6968e-07 -9.7722e-08
2.6919e-07 -9.8769e-08
2.6869e-07 -9.9819e-08
2.6819e-07 -1.0087e-07
2.6768e-07 -1.0193e-07
2.6717e-07 -1.0298e-07
2.6665e-07 -1.0405e-07
2.6613e-07 -1.0511e-07
2.656e-07 -1.0617e-07
2.6507e-07 -1.0724e-07
2.6453e-07 -1.0831e-07
2.6399e-07 -1.0939e-07
2.6344e-07 -1.1047e-07
2.6288e-07 -1.1154e-07
2.6232e-07 -1.1263e-07
2.6176e-07 -1.1371e-07
2.6118e-07 -1.148e-07
2.6061e-07 -1.1589e-07
2.6003e-07 -1.1698e-07
2.5944e-07 -1.1808e-07
2.5884e-07 -1.1917e-07
2.5825e-07 -1.2027e-07
2.5764e-07 -1.2137e-07
2.5703e-07 -1.2205e-07
2.5642e-07 -1.2273e-07
2.5581e-07 -1.2341e-07
2.5519e-07 -1.2409e-07
2.5457e-07 -1.2477e-07
2.5394e-07 -1.2545e-07
2.5331e-07 -1.2613e-07
2.5268e-07 -1.2681e-07
2.5204e-07 -1.2749e-07
2.514e-07 -1.2817e-07
2.5076e-07 -1.2885e-07
2.5012e-07 -1.2953e-07
2.4947e-07 -1.3021e-07
2.4881e-07 -1.3089e-07
2.4816e-07 -1.3157e-07
2.475e-07 -1.3225e-07
2.4683e-07 -1.3293e-07
2.4617e-07 -1.3361e-07
2.455e-07 -1.343e-07
2.4483e-07 -1.3498e-07
2.4415e-07 -1.3566e-07
2.4347e-07 -1.3634e-07
2.4279e-07 -1.3702e-07
2.421e-07 -1.377e-07
2.4141e-07 -1.3839e-07
2.4071e-07 -1.3907e-07
2.4002e-07 -1.3975e-07
2.3932e-07 -1.4043e-07
2.3861e-07 -1.4111e-07
2.3791e-07 -1.4179e-07
2.372e-07 -1.4219e-07
2.3648e-07 -1.4258e-07
2.3577e-07 -1.4298e-07
2.3505e-07 -1.4337e-07
2.3434e-07 -1.4376e-07
2.3362e-07 -1.4414e-07
2.329e-07 -1.4453e-07
2.3217e-07 -1.4491e-07
2.3145e-07 -1.453e-07
2.3072e-07 -1.4568e-07
2.2999e-07 -1.4606e-07
2.2926e-07 -1.4643e-07
2.2852e-07 -1.4681e-07
2.2779e-07 -1.4718e-07
2.2705e-07 -1.4755e-07
2.2631e-07 -1.4792e-07
2.2557e-07 -1.4829e-07
2.2483e-07 -1.4866e-07
2.2409e-07 -1.4902e-07
2.2334e-07 -1.4939e-07
2.2259e-07 -1.4975e-07
2.2184e-07 -1.5011e-07
2.2109e-07 -1.5046e-07
2.2034e-07 -1.5082e-07
2.1958e-07 -1.5117e-07
2.1883e-07 -1.5152e-07
2.1807e-07 -1.5187e-07
2.1731e-07 -1.5222e-07
2.1655e-07 -1.5256e-07
2.1578e-07 -1.529e-07
2.1502e-07 -1.5307e-07
2.1425e-07 -1.5324e-07
2.1349e-07 -1.5341e-07
2.1272e-07 -1.5357e-07
2.1195e-07 -1.5373e-07
2.1118e-07 -1.5388e-07
2.1041e-07 -1.5403e-07
2.0964e-07 -1.5418e-07
2.0887e-07 -1.5433e-07
2.081e-07 -1.5447e-07
2.0732e-07 -1.5461e-07
2.0655e-07 -1.5475e-07
2.0578e-07 -1.5488e-07
2.05e-07 -1.5501e-07
2.0423e-07 -1.5514e-07
2.0345e-07 -1.5526e-07
2.0267e-07 -1.5539e-07
2.019e-07 -1.555e-07
2.0112e-07 -1.5562e-07
2.0034e-07 -1.5573e-07
1.9956e-07 -1.5583e-07
1.9878e-07 -1.5594e-07
1.98e-07 -1.5604e-07
1.9722e-07 -1.5614e-07
1.9644e-07 -1.5623e-07
1.9566e-07 -1.5632e-07
1.9488e-07 -1.5641e-07
1.941e-07 -1.5649e-07
1.9331e-07 -1.5657e-07
1.9253e-07 -1.5665e-07
1.9175e-07 -1.5664e-07
1.9096e-07 -1.5663e-07
1.9018e-07 -1.5662e-07
1.894e-07 -1.5661e-07
1.8861e-07 -1.5659e-07
1.8783e-07 -1.5656e-07
1.8705e-07 -1.5653e-07
1.8627e-07 -1.565e-07
1.8548e-07 -1.5646e-07
1.847e-07 -1.5642e-07
1.8392e-07 -1.5638e-07
1.8314e-07 -1.5633e-07
1.8236e-07 -1.5628e-07
1.8158e-07 -1.5622e-07
1.8079e-07 -1.5616e-07
1.8001e-07 -1.5609e-07
1.7923e-07 -1.5602e-07
1.7845e-07 -1.5595e-07
1.7767e-07 -1.5587e-07
1.7689e-07 -1.5579e-07
1.7612e-07 -1.557e-07
1.7534e-07 -1.5561e-07
1.7456e-07 -1.5551e-07
1.7378e-07 -1.5541e-07
1.7301e-07 -1.5531e-07
1.7223e-07 -1.552e-07
1.7145e-07 -1.5509e-07
1.7068e-07 -1.5497e-07
1.699e-07 -1.5485e-07
1.6913e-07 -1.5472e-07
1.6836e-07 -1.5458e-07
1.6758e-07 -1.5444e-07
1.6681e-07 -1.543e-07
1.6604e-07 -1.5415e-07
1.6527e-07 -1.5399e-07
1.645e-07 -1.5383e-07
1.6373e-07 -1.5367e-07
1.6297e-07 -1.535e-07
1.622e-07 -1.5333e-07
1.6143e-07 -1.5315e-07
1.6067e-07 -1.5296e-07
1.599e-07 -1.5278e-07
1.5914e-07 -1.5258e-07
1.5838e-07 -1.5239e-07
1.5761e-07 -1.5219e-07
1.5685e-07 -1.5198e-07
1.561e-07 -1.5177e-07
1.5534e-07 -1.5155e-07
1.5458e-07 -1.5133e-07
1.5382e-07 -1.511e-07
1.5307e-07 -1.5087e-07
1.5231e-07 -1.5064e-07
1.5156e-07 -1.5039e-07
1.5081e-07 -1.5015e-07
1.5006e-07 -1.499e-07
1.4931e-07 -1.4964e-07
1.4856e-07 -1.4938e-07
1.4782e-07 -1.4911e-07
1.4707e-07 -1.4884e-07
1.4633e-07 -1.4857e-07
1.4559e-07 -1.4833e-07
1.4485e-07 -1.481e-07
1.4411e-07 -1.4786e-07
1.4337e-07 -1.4761e-07
1.4263e-07 -1.4736e-07
1.4189e-07 -1.471e-07
1.4116e-07 -1.4684e-07
1.4043e-07 -1.4657e-07
1.3969e-07 -1.463e-07
1.3896e-07 -1.4602e-07
1.3823e-07 -1.4574e-07
1.3751e-07 -1.4546e-07
1.3678e-07 -1.4516e-07
1.3605e-07 -1.4487e-07
1.3533e-07 -1.4457e-07
1.3461e-07 -1.4426e-07
1.3389e-07 -1.4395e-07
1.3317e-07 -1.4363e-07
1.3245e-07 -1.4331e-07
1.3174e-07 -1.4298e-07
1.3102e-07 -1.4265e-07
1.3031e-07 -1.4231e-07
1.296e-07 -1.4196e-07
1.2889e-07 -1.4162e-07
1.2818e-07 -1.4126e-07
1.2748e-07 -1.409e-07
1.2677e-07 -1.4054e-07
1.2607e-07 -1.4017e-07
1.2537e-07 -1.3979e-07
1.2467e-07 -1.3941e-07
1.2398e-07 -1.3911e-07
1.2328e-07 -1.3881e-07
1.2259e-07 -1.385e-07
1.219e-07 -1.3819e-07
1.2121e-07 -1.3788e-07
1.2052e-07 -1.3755e-07
1.1983e-07 -1.3723e-07
1.1915e-07 -1.3689e-07
1.1846e-07 -1.3656e-07
1.1778e-07 -1.3621e-07
1.171e-07 -1.3587e-07
1.1642e-07 -1.3551e-07
1.1575e-07 -1.3516e-07
1.1507e-07 -1.3479e-07
1.144e-07 -1.3442e-07
1.1373e-07 -1.3405e-07
1.1306e-07 -1.3367e-07
1.1239e-07 -1.3329e-07
1.1172e-07 -1.329e-07
1.1106e-07 -1.325e-07
1.104e-07 -1.321e-07
1.0974e-07 -1.317e-07
1.0908e-07 -1.3129e-07
1.0843e-07 -1.3087e-07
1.0777e-07 -1.3045e-07
1.0712e-07 -1.3003e-07
1.0647e-07 -1.2959e-07
1.0583e-07 -1.2916e-07
1.0518e-07 -1.2871e-07
1.0454e-07 -1.2827e-07
1.039e-07 -1.2793e-07
1.0326e-07 -1.2759e-07
1.0262e-07 -1.2724e-07
1.0199e-07 -1.2689e-07
1.0135e-07 -1.2653e-07
1.0072e-07 -1.2617e-07
1.0009e-07 -1.258e-07
9.9465e-08 -1.2543e-07
9.8838e-08 -1.2505e-07
9.8214e-08 -1.2467e-07
9.7592e-08 -1.2429e-07
9.6971e-08 -1.2389e-07
9.6353e-08 -1.235e-07
9.5736e-08 -1.2309e-07
9.5122e-08 -1.2269e-07
9.4509e-08 -1.2227e-07
9.3899e-08 -1.2186e-07
9.3291e-08 -1.2143e-07
9.2685e-08 -1.2101e-07
9.2081e-08 -1.2057e-07
9.1479e-08 -1.2014e-07
9.0879e-08 -1.1969e-07
9.0282e-08 -1.1924e-07
8.9687e-08 -1.1879e-07
8.9094e-08 -1.1833e-07
8.8504e-08 -1.1787e-07
8.7916e-08 -1.174e-07
8.733e-08 -1.1692e-07
8.6746e-08 -1.1644e-07
8.6165e-08 -1.1596e-07
8.5586e-08 -1.156e-07
8.5009e-08 -1.1524e-07
8.4434e-08 -1.1487e-07
8.3861e-08 -1.145e-07
8.3289e-08 -1.1412e-07
8.2719e-08 -1.1374e-07
8.2152e-08 -1.1336e-07
8.1586e-08 -1.1297e-07
8.1022e-08 -1.1257e-07
8.046e-08 -1.1217e-07
7.99e-08 -1.1177e-07
7.9342e-08 -1.1136e-07
7.8787e-08 -1.1094e-07
7.8233e-08 -1.1053e-07
7.7681e-08 -1.101e-07
7.7132e-08 -1.0967e-07
7.6585e-08 -1.0924e-07
7.604e-08 -1.088e-07
7.5497e-08 -1.0836e-07
7.4956e-08 -1.0791e-07
7.4418e-08 -1.0745e-07
7.3882e-08 -1.0699e-07
7.3348e-08 -1.0653e-07
7.2816e-08 -1.0606e-07
7.2287e-08 -1.0559e-07
7.176e-08 -1.0511e-07
7.1236e-08 -1.0463e-07
7.0714e-08 -1.0414e-07
7.0195e-08 -1.0364e-07
6.9678e-08 -1.0315e-07
6.9163e-08 -1.0278e-07
6.865e-08 -1.0242e-07
6.8139e-08 -1.0205e-07
6.7629e-08 -1.0167e-07
6.7122e-08 -1.0129e-07
6.6616e-08 -1.0091e-07
6.6113e-08 -1.0052e-07
6.5611e-08 -1.0013e-07
6.5112e-08 -9.9733e-08
6.4614e-08 -9.9332e-08
6.4118e-08 -9.8926e-08
6.3625e-08 -9.8515e-08
6.3133e-08 -9.81e-08
6.2644e-08 -9.7681e-08
6.2156e-08 -9.7257e-08
6.1671e-08 -9.6828e-08
6.1188e-08 -9.6395e-08
6.0707e-08 -9.5957e-08
6.0229e-08 -9.5515e-08
5.9752e-08 -9.5068e-08
5.9278e-08 -9.4616e-08
5.8806e-08 -9.416e-08
5.8336e-08 -9.3699e-08
5.7869e-08 -9.3233e-08
5.7404e-08 -9.2763e-08
5.6941e-08 -9.2288e-08
5.6481e-08 -9.1808e-08
5.6023e-08 -9.1324e-08
5.5568e-08 -9.0835e-08
5.5115e-08 -9.0341e-08
5.4664e-08 -8.9988e-08
5.4215e-08 -8.963e-08
5.3768e-08 -8.9268e-08
5.3322e-08 -8.8902e-08
5.2879e-08 -8.8532e-08
5.2437e-08 -8.8158e-08
5.1997e-08 -8.778e-08
5.1559e-08 -8.7398e-08
5.1123e-08 -8.7012e-08
5.0689e-08 -8.6621e-08
5.0257e-08 -8.6227e-08
4.9827e-08 -8.5828e-08
4.9399e-08 -8.5425e-08
4.8973e-08 -8.5018e-08
4.8549e-08 -8.4607e-08
4.8127e-08 -8.4192e-08
4.7707e-08 -8.3772e-08
4.7289e-08 -8.3348e-08
4.6873e-08 -8.292e-08
4.646e-08 -8.2488e-08
4.6048e-08 -8.2052e-08
4.5639e-08 -8.1611e-08
4.5232e-08 -8.1166e-08
4.4828e-08 -8.0717e-08
4.4425e-08 -8.0264e-08
4.4025e-08 -7.9806e-08
4.3627e-08 -7.9344e-08
4.3231e-08 -7.8878e-08
4.2838e-08 -7.8407e-08
4.2447e-08 -7.7932e-08
4.2059e-08 -7.7595e-08
4.1671e-08 -7.7254e-08
4.1286e-08 -7.691e-08
4.0902e-08 -7.6562e-08
4.052e-08 -7.621e-08
4.014e-08 -7.5854e-08
3.9762e-08 -7.5495e-08
3.9385e-08 -7.5132e-08
3.9011e-08 -7.4766e-08
3.8638e-08 -7.4396e-08
3.8267e-08 -7.4022e-08
3.7898e-08 -7.3644e-08
3.753e-08 -7.3263e-08
3.7165e-08 -7.2877e-08
3.6801e-08 -7.2488e-08
3.644e-08 -7.2096e-08
3.6081e-08 -7.1699e-08
3.5723e-08 -7.1299e-08
3.5368e-08 -7.0895e-08
3.5014e-08 -7.0487e-08
3.4663e-08 -7.0075e-08
3.4313e-08 -6.966e-08
3.3966e-08 -6.9241e-08
3.3621e-08 -6.8818e-08
3.3278e-08 -6.8391e-08
3.2937e-08 -6.796e-08
3.2598e-08 -6.7525e-08
3.2262e-08 -6.7086e-08
3.1927e-08 -6.6644e-08
3.1595e-08 -6.6198e-08
3.1265e-08 -6.5883e-08
3.0937e-08 -6.5566e-08
3.061e-08 -6.5245e-08
3.0284e-08 -6.4921e-08
2.996e-08 -6.4593e-08
2.9638e-08 -6.4263e-08
2.9318e-08 -6.3929e-08
2.8999e-08 -6.3591e-08
2.8682e-08 -6.3251e-08
2.8366e-08 -6.2907e-08
2.8053e-08 -6.256e-08
2.7741e-08 -6.221e-08
2.7431e-08 -6.1856e-08
2.7122e-08 -6.1499e-08
2.6816e-08 -6.1139e-08
2.6511e-08 -6.0775e-08
2.6208e-08 -6.0408e-08
2.5907e-08 -6.0038e-08
2.5608e-08 -5.9664e-08
2.531e-08 -5.9287e-08
2.5015e-08 -5.8906e-08
2.4721e-08 -5.8523e-08
2.4429e-08 -5.8135e-08
2.414e-08 -5.7745e-08
2.3852e-08 -5.7351e-08
2.3566e-08 -5.6953e-08
2.3283e-08 -5.6552e-08
2.3001e-08 -5.6148e-08
2.2721e-08 -5.574e-08
2.2443e-08 -5.5329e-08
2.2167e-08 -5.5041e-08
2.1893e-08 -5.4751e-08
2.162e-08 -5.4457e-08
2.1348e-08 -5.4161e-08
2.1078e-08 -5.3862e-08
2.081e-08 -5.356e-08
2.0543e-08 -5.3256e-08
2.0277e-08 -5.2948e-08
2.0013e-08 -5.2638e-08
1.9751e-08 -5.2324e-08
1.949e-08 -5.2008e-08
1.9231e-08 -5.1689e-08
1.8973e-08 -5.1367e-08
1.8717e-08 -5.1042e-08
1.8463e-08 -5.0714e-08
1.821e-08 -5.0383e-08
1.7959e-08 -5.005e-08
1.771e-08 -4.9713e-08
1.7462e-08 -4.9374e-08
1.7216e-08 -4.9031e-08
1.6972e-08 -4.8686e-08
1.6729e-08 -4.8338e-08
1.6488e-08 -4.7986e-08
1.6249e-08 -4.7632e-08
1.6012e-08 -4.7275e-08
1.5776e-08 -4.6915e-08
1.5543e-08 -4.6551e-08
1.5311e-08 -4.6185e-08
1.5081e-08 -4.5816e-08
1.4853e-08 -4.5444e-08


==> content/data/sur_control_mb_1.txt <==
0 0 1 0
1 0.005 1 0
2 0.01 1 0
3 0.015 1 0
4 0.02 1 0
5 0.025 1 0
6 0.03 1 0
7 0.035 1 0
8 0.04 1 0
9 0.045 1 0
10 0.05 1 0
11 0.055 1 0
12 0.06 1 0
13 0.065 1 0
14 0.07 1 0
15 0.075 1 0
16 0.08 1 0
17 0.085 1 0
18 0.09 1 0
19 0.095 1 0
20 0.1 1 0
21 0.105 1 0
22 0.11 1 0
23 0.115 1 0
24 0.12 1 0
25 0.125 1 0
26 0.13 1 0
27 0.135 1 0
28 0.14 1 0
29 0.145 1 0
30 0.15 0 1
31 0.155 0 1
32 0.16 0 1
33 0.165 0 1
34 0.17 0 1
35 0.175 0 1
36 0.18 0 1
37 0.185 0 1
38 0.19 0 1
39 0.195 0 1
40 0.2 0 1
41 0.205 0 1
42 0.21 0 1
43 0.215 0 1
44 0.22 0 1
45 0.225 0 1
46 0.23 0 1
47 0.235 0 1
48 0.24 0 1
49 0.245 0 1
50 0.25 0 1
51 0.255 0 1
52 0.26 0 1
53 0.265 0 1
54 0.27 0 1
55 0.275 0 1
56 0.28 0 1
57 0.285 0 1
58 0.29 0 1
59 0.295 0 1
60 0.3 0 1
61 0.305 0 1
62 0.31 0 1
63 0.315 0 1
64 0.32 0 1
65 0.325 0 1
66 0.33 0 1
67 0.335 0 1
68 0.34 0 1
69 0.345 0 1
70 0.35 0 1
71 0.355 0 1
72 0.36 0 1
73 0.365 0 1
74 0.37 0 1
75 0.375 0 1
76 0.38 0 1
77 0.385 0 1
78 0.39 0 1
79 0.395 0 1
80 0.4 0 1
81 0.405 0 1
82 0.41 0 1
83 0.415 0 1
84 0.42 0 1
85 0.425 0 1
86 0.43 0 1
87 0.435 0 1
88 0.44 0 1
89 0.445 0 1
90 0.45 0 1
91 0.455 0 1
92 0.46 0 1
93 0.465 0 1
94 0.47 0 1
95 0.475 0 1
96 0.48 0 1
97 0.485 0 1
98 0.49 0 1
99 0.495 0 1
100 0.5 0 1
101 0.505 0 1
102 0.51 0 1
103 0.515 0 1
104 0.52 0 1
105 0.525 0 1
106 0.53 0 1
107 0.535 0 1
108 0.54 0 1
109 0.545 0 1
110 0.55 0 1
111 0.555 0 1
112 0.56 0 1
113 0.565 0 1
114 0.57 0 1
115 0.575 0 1
116 0.58 0 1
117 0.585 0 1
118 0.59 0 1
119 0.595 0 1
120 0.6 0 1
121 0.605 0 1
122 0.61 0 1
123 0.615 0 1
124 0.62 0 1
125 0.625 0 1
126 0.63 0 1
127 0.635 0 1
128 0.64 0 1
129 0.645 0 1
130 0.65 0 1
131 0.655 0 1
132 0.66 0 1
133 0.665 0 1
134 0.67 0 1
135 0.675 0 1
136 0.68 0 1
137 0.685 0 1
138 0.69 0 1
139 0.695 0 1
140 0.7 0 1
141 0.705 0 1
142 0.71 0 1
143 0.715 0 1
144 0.72 0 1
145 0.725 0 1
146 0.73 0 1
147 0.735 0 1
148 0.74 0 1
149 0.745 0 1
150 0.75 1 0
151 0.755 1 0
152 0.76 1 0
153 0.765 1 0
154 0.77 1 0
155 0.775 1 0
156 0.78 1 0
157 0.785 1 0
158 0.79 1 0
159 0.795 1 0
160 0.8 1 0
161 0.805 1 0
162 0.81 1 0
163 0.815 1 0
164 0.82 1 0
165 0.825 1 0
166 0.83 1 0
167 0.835 1 0
168 0.84 1 0
169 0.845 1 0
170 0.85 1 0
171 0.855 1 0
172 0.86 1 0
173 0.865 1 0
174 0.87 1 0
175 0.875 1 0
176 0.88 1 0
177 0.885 1 0
178 0.89 1 0
179 0.895 1 0
180 0.9 0 1
181 0.905 0 1
182 0.91 0 1
183 0.915 0 1
184 0.92 0 1
185 0.925 0 1
186 0.93 0 1
187 0.935 0 1
188 0.94 0 1
189 0.945 0 1
190 0.95 0 1
191 0.955 0 1
192 0.96 0 1
193 0.965 0 1
194 0.97 0 1
195 0.975 0 1
196 0.98 0 1
197 0.985 0 1
198 0.99 0 1
199 0.995 0 1
200 1 0 1
201 1.005 0 1
202 1.01 0 1
203 1.015 0 1
204 1.02 0 1
205 1.025 0 1
206 1.03 0 1
207 1.035 0 1
208 1.04 0 1
209 1.045 0 1
210 1.05 0 1
211 1.055 0 1
212 1.06 0 1
213 1.065 0 1
214 1.07 0 1
215 1.075 0 1
216 1.08 0 1
217 1.085 0 1
218 1.09 0 1
219 1.095 0 1
220 1.1 0 1
221 1.105 0 1
222 1.11 0 1
223 1.115 0 1
224 1.12 0 1
225 1.125 0 1
226 1.13 0 1
227 1.135 0 1
228 1.14 0 1
229 1.145 0 1
230 1.15 0 1
231 1.155 0 1
232 1.16 0 1
233 1.165 0 1
234 1.17 0 1
235 1.175 0 1
236 1.18 0 1
237 1.185 0 1
238 1.19 0 1
239 1.195 0 1
240 1.2 0 1
241 1.205 0 1
242 1.21 0 1
243 1.215 0 1
244 1.22 0 1
245 1.225 0 1
246 1.23 0 1
247 1.235 0 1
248 1.24 0 1
249 1.245 0 1
250 1.25 0 1
251 1.255 0 1
252 1.26 0 1
253 1.265 0 1
254 1.27 0 1
255 1.275 0 1
256 1.28 0 1
257 1.285 0 1
258 1.29 0 1
259 1.295 0 1
260 1.3 0 1
261 1.305 0 1
262 1.31 0 1
263 1.315 0 1
264 1.32 0 1
265 1.325 0 1
266 1.33 0 1
267 1.335 0 1
268 1.34 0 1
269 1.345 0 1
270 1.35 0 1
271 1.355 0 1
272 1.36 0 1
273 1.365 0 1
274 1.37 0 1
275 1.375 0 1
276 1.38 0 1
277 1.385 0 1
278 1.39 0 1
279 1.395 0 1
280 1.4 0 1
281 1.405 0 1
282 1.41 0 1
283 1.415 0 1
284 1.42 0 1
285 1.425 0 1
286 1.43 0 1
287 1.435 0 1
288 1.44 0 1
289 1.445 0 1
290 1.45 0 1
291 1.455 0 1
292 1.46 0 1
293 1.465 0 1
294 1.47 0 1
295 1.475 0 1
296 1.48 0 1
297 1.485 0 1
298 1.49 0 1
299 1.495 0 1
300 1.5 1 0
301 1.505 1 0
302 1.51 1 0
303 1.515 1 0
304 1.52 1 0
305 1.525 1 0
306 1.53 1 0
307 1.535 1 0
308 1.54 1 0
309 1.545 1 0
310 1.55 1 0
311 1.555 1 0
312 1.56 1 0
313 1.565 1 0
314 1.57 1 0
315 1.575 1 0
316 1.58 1 0
317 1.585 1 0
318 1.59 1 0
319 1.595 1 0
320 1.6 1 0
321 1.605 1 0
322 1.61 1 0
323 1.615 1 0
324 1.62 1 0
325 1.625 1 0
326 1.63 1 0
327 1.635 1 0
328 1.64 1 0
329 1.645 1 0
330 1.65 0 1
331 1.655 0 1
332 1.66 0 1
333 1.665 0 1
334 1.67 0 1
335 1.675 0 1
336 1.68 0 1
337 1.685 0 1
338 1.69 0 1
339 1.695 0 1
340 1.7 0 1
341 1.705 0 1
342 1.71 0 1
343 1.715 0 1
344 1.72 0 1
345 1.725 0 1
346 1.73 0 1
347 1.735 0 1
348 1.74 0 1
349 1.745 0 1
350 1.75 0 1
351 1.755 0 1
352 1.76 0 1
353 1.765 0 1
354 1.77 0 1
355 1.775 0 1
356 1.78 0 1
357 1.785 0 1
358 1.79 0 1
359 1.795 0 1
360 1.8 0 1
361 1.805 0 1
362 1.81 0 1
363 1.815 0 1
364 1.82 0 1
365 1.825 0 1
366 1.83 0 1
367 1.835 0 1
368 1.84 0 1
369 1.845 0 1
370 1.85 0 1
371 1.855 0 1
372 1.86 0 1
373 1.865 0 1
374 1.87 0 1
375 1.875 0 1
376 1.88 0 1
377 1.885 0 1
378 1.89 0 1
379 1.895 0 1
380 1.9 0 1
381 1.905 0 1
382 1.91 0 1
383 1.915 0 1
384 1.92 0 1
385 1.925 0 1
386 1.93 0 1
387 1.935 0 1
388 1.94 0 1
389 1.945 0 1
390 1.95 0 1
391 1.955 0 1
392 1.96 0 1
393 1.965 0 1
394 1.97 0 1
395 1.975 0 1
396 1.98 0 1
397 1.985 0 1
398 1.99 0 1
399 1.995 0 1
400 2 0 1
401 2.005 0 1
402 2.01 0 1
403 2.015 0 1
404 2.02 0 1
405 2.025 0 1
406 2.03 0 1
407 2.035 0 1
408 2.04 0 1
409 2.045 0 1
410 2.05 0 1
411 2.055 0 1
412 2.06 0 1
413 2.065 0 1
414 2.07 0 1
415 2.075 0 1
416 2.08 0 1
417 2.085 0 1
418 2.09 0 1
419 2.095 0 1
420 2.1 1 0
421 2.105 1 0
422 2.11 1 0
423 2.115 1 0
424 2.12 1 0
425 2.125 1 0
426 2.13 1 0
427 2.135 1 0
428 2.14 1 0
429 2.145 1 0
430 2.15 1 0
431 2.155 1 0
432 2.16 1 0
433 2.165 1 0
434 2.17 1 0
435 2.175 1 0
436 2.18 1 0
437 2.185 1 0
438 2.19 1 0
439 2.195 1 0
440 2.2 1 0
441 2.205 1 0
442 2.21 1 0
443 2.215 1 0
444 2.22 1 0
445 2.225 1 0
446 2.23 1 0
447 2.235 1 0
448 2.24 1 0
449 2.245 1 0
450 2.25 0 1
451 2.255 0 1
452 2.26 0 1
453 2.265 0 1
454 2.27 0 1
455 2.275 0 1
456 2.28 0 1
457 2.285 0 1
458 2.29 0 1
459 2.295 0 1
460 2.3 0 1
461 2.305 0 1
462 2.31 0 1
463 2.315 0 1
464 2.32 0 1
465 2.325 0 1
466 2.33 0 1
467 2.335 0 1
468 2.34 0 1
469 2.345 0 1
470 2.35 0 1
471 2.355 0 1
472 2.36 0 1
473 2.365 0 1
474 2.37 0 1
475 2.375 0 1
476 2.38 0 1
477 2.385 0 1
478 2.39 0 1
479 2.395 0 1
480 2.4 0 1
481 2.405 0 1
482 2.41 0 1
483 2.415 0 1
484 2.42 0 1
485 2.425 0 1
486 2.43 0 1
487 2.435 0 1
488 2.44 0 1
489 2.445 0 1
490 2.45 0 1
491 2.455 0 1
492 2.46 0 1
493 2.465 0 1
494 2.47 0 1
495 2.475 0 1
496 2.48 0 1
497 2.485 0 1
498 2.49 0 1
499 2.495 0 1
500 2.5 0 1
501 2.505 0 1
502 2.51 0 1
503 2.515 0 1
504 2.52 0 1
505 2.525 0 1
506 2.53 0 1
507 2.535 0 1
508 2.54 0 1
509 2.545 0 1
510 2.55 1 0
511 2.555 1 0
512 2.56 1 0
513 2.565 1 0
514 2.57 1 0
515 2.575 1 0
516 2.58 1 0
517 2.585 1 0
518 2.59 1 0
519 2.595 1 0
520 2.6 1 0
521 2.605 1 0
522 2.61 1 0
523 2.615 1 0
524 2.62 1 0
525 2.625 1 0
526 2.63 1 0
527 2.635 1 0
528 2.64 1 0
529 2.645 1 0
530 2.65 1 0
531 2.655 1 0
532 2.66 1 0
533 2.665 1 0
534 2.67 1 0
535 2.675 1 0
536 2.68 1 0
537 2.685 1 0
538 2.69 1 0
539 2.695 1 0
540 2.7 0 1
541 2.705 0 1
542 2.71 0 1
543 2.715 0 1
544 2.72 0 1
545 2.725 0 1
546 2.73 0 1
547 2.735 0 1
548 2.74 0 1
549 2.745 0 1
550 2.75 0 1
551 2.755 0 1
552 2.76 0 1
553 2.765 0 1
554 2.77 0 1
555 2.775 0 1
556 2.78 0 1
557 2.785 0 1
558 2.79 0 1
559 2.795 0 1
560 2.8 0 1
561 2.805 0 1
562 2.81 0 1
563 2.815 0 1
564 2.82 0 1
565 2.825 0 1
566 2.83 0 1
567 2.835 0 1
568 2.84 0 1
569 2.845 0 1
570 2.85 0 1
571 2.855 0 1
572 2.86 0 1
573 2.865 0 1
574 2.87 0 1
575 2.875 0 1
576 2.88 0 1
577 2.885 0 1
578 2.89 0 1
579 2.895 0 1
580 2.9 0 1
581 2.905 0 1
582 2.91 0 1
583 2.915 0 1
584 2.92 0 1
585 2.925 0 1
586 2.93 0 1
587 2.935 0 1
588 2.94 0 1
589 2.945 0 1
590 2.95 0 1
591 2.955 0 1
592 2.96 0 1
593 2.965 0 1
594 2.97 0 1
595 2.975 0 1
596 2.98 0 1
597 2.985 0 1
598 2.99 0 1
599 2.995 0 1
600 3 1 0
601 3.005 1 0
602 3.01 1 0
603 3.015 1 0
604 3.02 1 0
605 3.025 1 0
606 3.03 1 0
607 3.035 1 0
608 3.04 1 0
609 3.045 1 0
610 3.05 1 0
611 3.055 1 0
612 3.06 1 0
613 3.065 1 0
614 3.07 1 0
615 3.075 1 0
616 3.08 1 0
617 3.085 1 0
618 3.09 1 0
619 3.095 1 0
620 3.1 1 0
621 3.105 1 0
622 3.11 1 0
623 3.115 1 0
624 3.12 1 0
625 3.125 1 0
626 3.13 1 0
627 3.135 1 0
628 3.14 1 0
629 3.145 1 0
630 3.15 0 1
631 3.155 0 1
632 3.16 0 1
633 3.165 0 1
634 3.17 0 1
635 3.175 0 1
636 3.18 0 1
637 3.185 0 1
638 3.19 0 1
639 3.195 0 1
640 3.2 0 1
641 3.205 0 1
642 3.21 0 1
643 3.215 0 1
644 3.22 0 1
645 3.225 0 1
646 3.23 0 1
647 3.235 0 1
648 3.24 0 1
649 3.245 0 1
650 3.25 0 1
651 3.255 0 1
652 3.26 0 1
653 3.265 0 1
654 3.27 0 1
655 3.275 0 1
656 3.28 0 1
657 3.285 0 1
658 3.29 0 1
659 3.295 0 1
660 3.3 0 1
661 3.305 0 1
662 3.31 0 1
663 3.315 0 1
664 3.32 0 1
665 3.325 0 1
666 3.33 0 1
667 3.335 0 1
668 3.34 0 1
669 3.345 0 1
670 3.35 0 1
671 3.355 0 1
672 3.36 0 1
673 3.365 0 1
674 3.37 0 1
675 3.375 0 1
676 3.38 0 1
677 3.385 0 1
678 3.39 0 1
679 3.395 0 1
680 3.4 0 1
681 3.405 0 1
682 3.41 0 1
683 3.415 0 1
684 3.42 0 1
685 3.425 0 1
686 3.43 0 1
687 3.435 0 1
688 3.44 0 1
689 3.445 0 1
690 3.45 1 0
691 3.455 1 0
692 3.46 1 0
693 3.465 1 0
694 3.47 1 0
695 3.475 1 0
696 3.48 1 0
697 3.485 1 0
698 3.49 1 0
699 3.495 1 0
700 3.5 1 0
701 3.505 1 0
702 3.51 1 0
703 3.515 1 0
704 3.52 1 0
705 3.525 1 0
706 3.53 1 0
707 3.535 1 0
708 3.54 1 0
709 3.545 1 0
710 3.55 1 0
711 3.555 1 0
712 3.56 1 0
713 3.565 1 0
714 3.57 1 0
715 3.575 1 0
716 3.58 1 0
717 3.585 1 0
718 3.59 1 0
719 3.595 1 0
720 3.6 0 1
721 3.605 0 1
722 3.61 0 1
723 3.615 0 1
724 3.62 0 1
725 3.625 0 1
726 3.63 0 1
727 3.635 0 1
728 3.64 0 1
729 3.645 0 1
730 3.65 0 1
731 3.655 0 1
732 3.66 0 1
733 3.665 0 1
734 3.67 0 1
735 3.675 0 1
736 3.68 0 1
737 3.685 0 1
738 3.69 0 1
739 3.695 0 1
740 3.7 0 1
741 3.705 0 1
742 3.71 0 1
743 3.715 0 1
744 3.72 0 1
745 3.725 0 1
746 3.73 0 1
747 3.735 0 1
748 3.74 0 1
749 3.745 0 1
750 3.75 1 0
751 3.755 1 0
752 3.76 1 0
753 3.765 1 0
754 3.77 1 0
755 3.775 1 0
756 3.78 1 0
757 3.785 1 0
758 3.79 1 0
759 3.795 1 0
760 3.8 1 0
761 3.805 1 0
762 3.81 1 0
763 3.815 1 0
764 3.82 1 0
765 3.825 1 0
766 3.83 1 0
767 3.835 1 0
768 3.84 1 0
769 3.845 1 0
770 3.85 1 0
771 3.855 1 0
772 3.86 1 0
773 3.865 1 0
774 3.87 1 0
775 3.875 1 0
776 3.88 1 0
777 3.885 1 0
778 3.89 1 0
779 3.895 1 0
780 3.9 0 1
781 3.905 0 1
782 3.91 0 1
783 3.915 0 1
784 3.92 0 1
785 3.925 0 1
786 3.93 0 1
787 3.935 0 1
788 3.94 0 1
789 3.945 0 1
790 3.95 0 1
791 3.955 0 1
792 3.96 0 1
793 3.965 0 1
794 3.97 0 1
795 3.975 0 1
796 3.98 0 1
797 3.985 0 1
798 3.99 0 1
799 3.995 0 1
800 4 0 1
801 4.005 0 1
802 4.01 0 1
803 4.015 0 1
804 4.02 0 1
805 4.025 0 1
806 4.03 0 1
807 4.035 0 1
808 4.04 0 1
809 4.045 0 1
810 4.05 0 1
811 4.055 0 1
812 4.06 0 1
813 4.065 0 1
814 4.07 0 1
815 4.075 0 1
816 4.08 0 1
817 4.085 0 1
818 4.09 0 1
819 4.095 0 1
820 4.1 0 1
821 4.105 0 1
822 4.11 0 1
823 4.115 0 1
824 4.12 0 1
825 4.125 0 1
826 4.13 0 1
827 4.135 0 1
828 4.14 0 1
829 4.145 0 1
830 4.15 0 1
831 4.155 0 1
832 4.16 0 1
833 4.165 0 1
834 4.17 0 1
835 4.175 0 1
836 4.18 0 1
837 4.185 0 1
838 4.19 0 1
839 4.195 0 1
840 4.2 1 0
841 4.205 1 0
842 4.21 1 0
843 4.215 1 0
844 4.22 1 0
845 4.225 1 0
846 4.23 1 0
847 4.235 1 0
848 4.24 1 0
849 4.245 1 0
850 4.25 1 0
851 4.255 1 0
852 4.26 1 0
853 4.265 1 0
854 4.27 1 0
855 4.275 1 0
856 4.28 1 0
857 4.285 1 0
858 4.29 1 0
859 4.295 1 0
860 4.3 1 0
861 4.305 1 0
862 4.31 1 0
863 4.315 1 0
864 4.32 1 0
865 4.325 1 0
866 4.33 1 0
867 4.335 1 0
868 4.34 1 0
869 4.345 1 0
870 4.35 0 1
871 4.355 0 1
872 4.36 0 1
873 4.365 0 1
874 4.37 0 1
875 4.375 0 1
876 4.38 0 1
877 4.385 0 1
878 4.39 0 1
879 4.395 0 1
880 4.4 0 1
881 4.405 0 1
882 4.41 0 1
883 4.415 0 1
884 4.42 0 1
885 4.425 0 1
886 4.43 0 1
887 4.435 0 1
888 4.44 0 1
889 4.445 0 1
890 4.45 0 1
891 4.455 0 1
892 4.46 0 1
893 4.465 0 1
894 4.47 0 1
895 4.475 0 1
896 4.48 0 1
897 4.485 0 1
898 4.49 0 1
899 4.495 0 1
900 4.5 0 1
901 4.505 0 1
902 4.51 0 1
903 4.515 0 1
904 4.52 0 1
905 4.525 0 1
906 4.53 0 1
907 4.535 0 1
908 4.54 0 1
909 4.545 0 1
910 4.55 0 1
911 4.555 0 1
912 4.56 0 1
913 4.565 0 1
914 4.57 0 1
915 4.575 0 1
916 4.58 0 1
917 4.585 0 1
918 4.59 0 1
919 4.595 0 1
920 4.6 0 1
921 4.605 0 1
922 4.61 0 1
923 4.615 0 1
924 4.62 0 1
925 4.625 0 1
926 4.63 0 1
927 4.635 0 1
928 4.64 0 1
929 4.645 0 1
930 4.65 1 0
931 4.655 1 0
932 4.66 1 0
933 4.665 1 0
934 4.67 1 0
935 4.675 1 0
936 4.68 1 0
937 4.685 1 0
938 4.69 1 0
939 4.695 1 0
940 4.7 1 0
941 4.705 1 0
942 4.71 1 0
943 4.715 1 0
944 4.72 1 0
945 4.725 1 0
946 4.73 1 0
947 4.735 1 0
948 4.74 1 0
949 4.745 1 0
950 4.75 1 0
951 4.755 1 0
952 4.76 1 0
953 4.765 1 0
954 4.77 1 0
955 4.775 1 0
956 4.78 1 0
957 4.785 1 0
958 4.79 1 0
959 4.795 1 0
960 4.8 0 1
961 4.805 0 1
962 4.81 0 1
963 4.815 0 1
964 4.82 0 1
965 4.825 0 1
966 4.83 0 1
967 4.835 0 1
968 4.84 0 1
969 4.845 0 1
970 4.85 0 1
971 4.855 0 1
972 4.86 0 1
973 4.865 0 1
974 4.87 0 1
975 4.875 0 1
976 4.88 0 1
977 4.885 0 1
978 4.89 0 1
979 4.895 0 1
980 4.9 0 1
981 4.905 0 1
982 4.91 0 1
983 4.915 0 1
984 4.92 0 1
985 4.925 0 1
986 4.93 0 1
987 4.935 0 1
988 4.94 0 1
989 4.945 0 1
990 4.95 1 0
991 4.955 1 0
992 4.96 1 0
993 4.965 1 0
994 4.97 1 0
995 4.975 1 0
996 4.98 1 0
997 4.985 1 0
998 4.99 1 0
999 4.995 1 0
1000 5 1 0
1001 5.005 1 0
1002 5.01 1 0
1003 5.015 1 0
1004 5.02 1 0
1005 5.025 1 0
1006 5.03 1 0
1007 5.035 1 0
1008 5.04 1 0
1009 5.045 1 0
1010 5.05 1 0
1011 5.055 1 0
1012 5.06 1 0
1013 5.065 1 0
1014 5.07 1 0
1015 5.075 1 0
1016 5.08 1 0
1017 5.085 1 0
1018 5.09 1 0
1019 5.095 1 0
1020 5.1 0 1
1021 5.105 0 1
1022 5.11 0 1
1023 5.115 0 1
1024 5.12 0 1
1025 5.125 0 1
1026 5.13 0 1
1027 5.135 0 1
1028 5.14 0 1
1029 5.145 0 1
1030 5.15 0 1
1031 5.155 0 1
1032 5.16 0 1
1033 5.165 0 1
1034 5.17 0 1
1035 5.175 0 1
1036 5.18 0 1
1037 5.185 0 1
1038 5.19 0 1
1039 5.195 0 1
1040 5.2 0 1
1041 5.205 0 1
1042 5.21 0 1
1043 5.215 0 1
1044 5.22 0 1
1045 5.225 0 1
1046 5.23 0 1
1047 5.235 0 1
1048 5.24 0 1
1049 5.245 0 1
1050 5.25 0 1
1051 5.255 0 1
1052 5.26 0 1
1053 5.265 0 1
1054 5.27 0 1
1055 5.275 0 1
1056 5.28 0 1
1057 5.285 0 1
1058 5.29 0 1
1059 5.295 0 1
1060 5.3 0 1
1061 5.305 0 1
1062 5.31 0 1
1063 5.315 0 1
1064 5.32 0 1
1065 5.325 0 1
1066 5.33 0 1
1067 5.335 0 1
1068 5.34 0 1
1069 5.345 0 1
1070 5.35 0 1
1071 5.355 0 1
1072 5.36 0 1
1073 5.365 0 1
1074 5.37 0 1
1075 5.375 0 1
1076 5.38 0 1
1077 5.385 0 1
1078 5.39 0 1
1079 5.395 0 1
1080 5.4 1 0
1081 5.405 1 0
1082 5.41 1 0
1083 5.415 1 0
1084 5.42 1 0
1085 5.425 1 0
1086 5.43 1 0
1087 5.435 1 0
1088 5.44 1 0
1089 5.445 1 0
1090 5.45 1 0
1091 5.455 1 0
1092 5.46 1 0
1093 5.465 1 0
1094 5.47 1 0
1095 5.475 1 0
1096 5.48 1 0
1097 5.485 1 0
1098 5.49 1 0
1099 5.495 1 0
1100 5.5 1 0
1101 5.505 1 0
1102 5.51 1 0
1103 5.515 1 0
1104 5.52 1 0
1105 5.525 1 0
1106 5.53 1 0
1107 5.535 1 0
1108 5.54 1 0
1109 5.545 1 0
1110 5.55 0 1
1111 5.555 0 1
1112 5.56 0 1
1113 5.565 0 1
1114 5.57 0 1
1115 5.575 0 1
1116 5.58 0 1
1117 5.585 0 1
1118 5.59 0 1
1119 5.595 0 1
1120 5.6 0 1
1121 5.605 0 1
1122 5.61 0 1
1123 5.615 0 1
1124 5.62 0 1
1125 5.625 0 1
1126 5.63 0 1
1127 5.635 0 1
1128 5.64 0 1
1129 5.645 0 1
1130 5.65 0 1
1131 5.655 0 1
1132 5.66 0 1
1133 5.665 0 1
1134 5.67 0 1
1135 5.675 0 1
1136 5.68 0 1
1137 5.685 0 1
1138 5.69 0 1
1139 5.695 0 1
1140 5.7 1 0
1141 5.705 1 0
1142 5.71 1 0
1143 5.715 1 0
1144 5.72 1 0
1145 5.725 1 0
1146 5.73 1 0
1147 5.735 1 0
1148 5.74 1 0
1149 5.745 1 0
1150 5.75 1 0
1151 5.755 1 0
1152 5.76 1 0
1153 5.765 1 0
1154 5.77 1 0
1155 5.775 1 0
1156 5.78 1 0
1157 5.785 1 0
1158 5.79 1 0
1159 5.795 1 0
1160 5.8 1 0
1161 5.805 1 0
1162 5.81 1 0
1163 5.815 1 0
1164 5.82 1 0
1165 5.825 1 0
1166 5.83 1 0
1167 5.835 1 0
1168 5.84 1 0
1169 5.845 1 0
1170 5.85 0 1
1171 5.855 0 1
1172 5.86 0 1
1173 5.865 0 1
1174 5.87 0 1
1175 5.875 0 1
1176 5.88 0 1
1177 5.885 0 1
1178 5.89 0 1
1179 5.895 0 1
1180 5.9 0 1
1181 5.905 0 1
1182 5.91 0 1
1183 5.915 0 1
1184 5.92 0 1
1185 5.925 0 1
1186 5.93 0 1
1187 5.935 0 1
1188 5.94 0 1
1189 5.945 0 1
1190 5.95 0 1
1191 5.955 0 1
1192 5.96 0 1
1193 5.965 0 1
1194 5.97 0 1
1195 5.975 0 1
1196 5.98 0 1
1197 5.985 0 1
1198 5.99 0 1
1199 5.995 0 1
1200 6 0 1
1201 6.005 0 1
1202 6.01 0 1
1203 6.015 0 1
1204 6.02 0 1
1205 6.025 0 1
1206 6.03 0 1
1207 6.035 0 1
1208 6.04 0 1
1209 6.045 0 1
1210 6.05 0 1
1211 6.055 0 1
1212 6.06 0 1
1213 6.065 0 1
1214 6.07 0 1
1215 6.075 0 1
1216 6.08 0 1
1217 6.085 0 1
1218 6.09 0 1
1219 6.095 0 1
1220 6.1 0 1
1221 6.105 0 1
1222 6.11 0 1
1223 6.115 0 1
1224 6.12 0 1
1225 6.125 0 1
1226 6.13 0 1
1227 6.135 0 1
1228 6.14 0 1
1229 6.145 0 1
1230 6.15 1 0
1231 6.155 1 0
1232 6.16 1 0
1233 6.165 1 0
1234 6.17 1 0
1235 6.175 1 0
1236 6.18 1 0
1237 6.185 1 0
1238 6.19 1 0
1239 6.195 1 0
1240 6.2 1 0
1241 6.205 1 0
1242 6.21 1 0
1243 6.215 1 0
1244 6.22 1 0
1245 6.225 1 0
1246 6.23 1 0
1247 6.235 1 0
1248 6.24 1 0
1249 6.245 1 0
1250 6.25 1 0
1251 6.255 1 0
1252 6.26 1 0
1253 6.265 1 0
1254 6.27 1 0
1255 6.275 1 0
1256 6.28 1 0
1257 6.285 1 0
1258 6.29 1 0
1259 6.295 1 0
1260 6.3 0 1
1261 6.305 0 1
1262 6.31 0 1
1263 6.315 0 1
1264 6.32 0 1
1265 6.325 0 1
1266 6.33 0 1
1267 6.335 0 1
1268 6.34 0 1
1269 6.345 0 1
1270 6.35 0 1
1271 6.355 0 1
1272 6.36 0 1
1273 6.365 0 1
1274 6.37 0 1
1275 6.375 0 1
1276 6.38 0 1
1277 6.385 0 1
1278 6.39 0 1
1279 6.395 0 1
1280 6.4 0 1
1281 6.405 0 1
1282 6.41 0 1
1283 6.415 0 1
1284 6.42 0 1
1285 6.425 0 1
1286 6.43 0 1
1287 6.435 0 1
1288 6.44 0 1
1289 6.445 0 1
1290 6.45 1 0
1291 6.455 1 0
1292 6.46 1 0
1293 6.465 1 0
1294 6.47 1 0
1295 6.475 1 0
1296 6.48 1 0
1297 6.485 1 0
1298 6.49 1 0
1299 6.495 1 0
1300 6.5 1 0
1301 6.505 1 0
1302 6.51 1 0
1303 6.515 1 0
1304 6.52 1 0
1305 6.525 1 0
1306 6.53 1 0
1307 6.535 1 0
1308 6.54 1 0
1309 6.545 1 0
1310 6.55 1 0
1311 6.555 1 0
1312 6.56 1 0
1313 6.565 1 0
1314 6.57 1 0
1315 6.575 1 0
1316 6.58 1 0
1317 6.585 1 0
1318 6.59 1 0
1319 6.595 1 0
1320 6.6 0 1
1321 6.605 0 1
1322 6.61 0 1
1323 6.615 0 1
1324 6.62 0 1
1325 6.625 0 1
1326 6.63 0 1
1327 6.635 0 1
1328 6.64 0 1
1329 6.645 0 1
1330 6.65 0 1
1331 6.655 0 1
1332 6.66 0 1
1333 6.665 0 1
1334 6.67 0 1
1335 6.675 0 1
1336 6.68 0 1
1337 6.685 0 1
1338 6.69 0 1
1339 6.695 0 1
1340 6.7 0 1
1341 6.705 0 1
1342 6.71 0 1
1343 6.715 0 1
1344 6.72 0 1
1345 6.725 0 1
1346 6.73 0 1
1347 6.735 0 1
1348 6.74 0 1
1349 6.745 0 1
1350 6.75 1 0
1351 6.755 1 0
1352 6.76 1 0
1353 6.765 1 0
1354 6.77 1 0
1355 6.775 1 0
1356 6.78 1 0
1357 6.785 1 0
1358 6.79 1 0
1359 6.795 1 0
1360 6.8 1 0
1361 6.805 1 0
1362 6.81 1 0
1363 6.815 1 0
1364 6.82 1 0
1365 6.825 1 0
1366 6.83 1 0
1367 6.835 1 0
1368 6.84 1 0
1369 6.845 1 0
1370 6.85 1 0
1371 6.855 1 0
1372 6.86 1 0
1373 6.865 1 0
1374 6.87 1 0
1375 6.875 1 0
1376 6.88 1 0
1377 6.885 1 0
1378 6.89 1 0
1379 6.895 1 0
1380 6.9 0 1
1381 6.905 0 1
1382 6.91 0 1
1383 6.915 0 1
1384 6.92 0 1
1385 6.925 0 1
1386 6.93 0 1
1387 6.935 0 1
1388 6.94 0 1
1389 6.945 0 1
1390 6.95 0 1
1391 6.955 0 1
1392 6.96 0 1
1393 6.965 0 1
1394 6.97 0 1
1395 6.975 0 1
1396 6.98 0 1
1397 6.985 0 1
1398 6.99 0 1
1399 6.995 0 1
1400 7 0 1
1401 7.005 0 1
1402 7.01 0 1
1403 7.015 0 1
1404 7.02 0 1
1405 7.025 0 1
1406 7.03 0 1
1407 7.035 0 1
1408 7.04 0 1
1409 7.045 0 1
1410 7.05 1 0
1411 7.055 1 0
1412 7.06 1 0
1413 7.065 1 0
1414 7.07 1 0
1415 7.075 1 0
1416 7.08 1 0
1417 7.085 1 0
1418 7.09 1 0
1419 7.095 1 0
1420 7.1 1 0
1421 7.105 1 0
1422 7.11 1 0
1423 7.115 1 0
1424 7.12 1 0
1425 7.125 1 0
1426 7.13 1 0
1427 7.135 1 0
1428 7.14 1 0
1429 7.145 1 0
1430 7.15 1 0
1431 7.155 1 0
1432 7.16 1 0
1433 7.165 1 0
1434 7.17 1 0
1435 7.175 1 0
1436 7.18 1 0
1437 7.185 1 0
1438 7.19 1 0
1439 7.195 1 0
1440 7.2 0 1
1441 7.205 0 1
1442 7.21 0 1
1443 7.215 0 1
1444 7.22 0 1
1445 7.225 0 1
1446 7.23 0 1
1447 7.235 0 1
1448 7.24 0 1
1449 7.245 0 1
1450 7.25 0 1
1451 7.255 0 1
1452 7.26 0 1
1453 7.265 0 1
1454 7.27 0 1
1455 7.275 0 1
1456 7.28 0 1
1457 7.285 0 1
1458 7.29 0 1
1459 7.295 0 1
1460 7.3 0 1
1461 7.305 0 1
1462 7.31 0 1
1463 7.315 0 1
1464 7.32 0 1
1465 7.325 0 1
1466 7.33 0 1
1467 7.335 0 1
1468 7.34 0 1
1469 7.345 0 1
1470 7.35 1 0
1471 7.355 1 0
1472 7.36 1 0
1473 7.365 1 0
1474 7.37 1 0
1475 7.375 1 0
1476 7.38 1 0
1477 7.385 1 0
1478 7.39 1 0
1479 7.395 1 0
1480 7.4 1 0
1481 7.405 1 0
1482 7.41 1 0
1483 7.415 1 0
1484 7.42 1 0
1485 7.425 1 0
1486 7.43 1 0
1487 7.435 1 0
1488 7.44 1 0
1489 7.445 1 0
1490 7.45 1 0
1491 7.455 1 0
1492 7.46 1 0
1493 7.465 1 0
1494 7.47 1 0
1495 7.475 1 0
1496 7.48 1 0
1497 7.485 1 0
1498 7.49 1 0
1499 7.495 1 0
1500 7.5 0 1
1501 7.505 0 1
1502 7.51 0 1
1503 7.515 0 1
1504 7.52 0 1
1505 7.525 0 1
1506 7.53 0 1
1507 7.535 0 1
1508 7.54 0 1
1509 7.545 0 1
1510 7.55 0 1
1511 7.555 0 1
1512 7.56 0 1
1513 7.565 0 1
1514 7.57 0 1
1515 7.575 0 1
1516 7.58 0 1
1517 7.585 0 1
1518 7.59 0 1
1519 7.595 0 1
1520 7.6 0 1
1521 7.605 0 1
1522 7.61 0 1
1523 7.615 0 1
1524 7.62 0 1
1525 7.625 0 1
1526 7.63 0 1
1527 7.635 0 1
1528 7.64 0 1
1529 7.645 0 1
1530 7.65 0 1
1531 7.655 0 1
1532 7.66 0 1
1533 7.665 0 1
1534 7.67 0 1
1535 7.675 0 1
1536 7.68 0 1
1537 7.685 0 1
1538 7.69 0 1
1539 7.695 0 1
1540 7.7 0 1
1541 7.705 0 1
1542 7.71 0 1
1543 7.715 0 1
1544 7.72 0 1
1545 7.725 0 1
1546 7.73 0 1
1547 7.735 0 1
1548 7.74 0 1
1549 7.745 0 1
1550 7.75 0 1
1551 7.755 0 1
1552 7.76 0 1
1553 7.765 0 1
1554 7.77 0 1
1555 7.775 0 1
1556 7.78 0 1
1557 7.785 0 1
1558 7.79 0 1
1559 7.795 0 1
1560 7.8 1 0
1561 7.805 1 0
1562 7.81 1 0
1563 7.815 1 0
1564 7.82 1 0
1565 7.825 1 0
1566 7.83 1 0
1567 7.835 1 0
1568 7.84 1 0
1569 7.845 1 0
1570 7.85 1 0
1571 7.855 1 0
1572 7.86 1 0
1573 7.865 1 0
1574 7.87 1 0
1575 7.875 1 0
1576 7.88 1 0
1577 7.885 1 0
1578 7.89 1 0
1579 7.895 1 0
1580 7.9 1 0
1581 7.905 1 0
1582 7.91 1 0
1583 7.915 1 0
1584 7.92 1 0
1585 7.925 1 0
1586 7.93 1 0
1587 7.935 1 0
1588 7.94 1 0
1589 7.945 1 0
1590 7.95 0 1
1591 7.955 0 1
1592 7.96 0 1
1593 7.965 0 1
1594 7.97 0 1
1595 7.975 0 1
1596 7.98 0 1
1597 7.985 0 1
1598 7.99 0 1
1599 7.995 0 1
1600 8 0 1
1601 8.005 0 1
1602 8.01 0 1
1603 8.015 0 1
1604 8.02 0 1
1605 8.025 0 1
1606 8.03 0 1
1607 8.035 0 1
1608 8.04 0 1
1609 8.045 0 1
1610 8.05 0 1
1611 8.055 0 1
1612 8.06 0 1
1613 8.065 0 1
1614 8.07 0 1
1615 8.075 0 1
1616 8.08 0 1
1617 8.085 0 1
1618 8.09 0 1
1619 8.095 0 1
1620 8.1 1 0
1621 8.105 1 0
1622 8.11 1 0
1623 8.115 1 0
1624 8.12 1 0
1625 8.125 1 0
1626 8.13 1 0
1627 8.135 1 0
1628 8.14 1 0
1629 8.145 1 0
1630 8.15 1 0
1631 8.155 1 0
1632 8.16 1 0
1633 8.165 1 0
1634 8.17 1 0
1635 8.175 1 0
1636 8.18 1 0
1637 8.185 1 0
1638 8.19 1 0
1639 8.195 1 0
1640 8.2 1 0
1641 8.205 1 0
1642 8.21 1 0
1643 8.215 1 0
1644 8.22 1 0
1645 8.225 1 0
1646 8.23 1 0
1647 8.235 1 0
1648 8.24 1 0
1649 8.245 1 0
1650 8.25 0 1
1651 8.255 0 1
1652 8.26 0 1
1653 8.265 0 1
1654 8.27 0 1
1655 8.275 0 1
1656 8.28 0 1
1657 8.285 0 1
1658 8.29 0 1
1659 8.295 0 1
1660 8.3 0 1
1661 8.305 0 1
1662 8.31 0 1
1663 8.315 0 1
1664 8.32 0 1
1665 8.325 0 1
1666 8.33 0 1
1667 8.335 0 1
1668 8.34 0 1
1669 8.345 0 1
1670 8.35 0 1
1671 8.355 0 1
1672 8.36 0 1
1673 8.365 0 1
1674 8.37 0 1
1675 8.375 0 1
1676 8.38 0 1
1677 8.385 0 1
1678 8.39 0 1
1679 8.395 0 1
1680 8.4 1 0
1681 8.405 1 0
1682 8.41 1 0
1683 8.415 1 0
1684 8.42 1 0
1685 8.425 1 0
1686 8.43 1 0
1687 8.435 1 0
1688 8.44 1 0
1689 8.445 1 0
1690 8.45 1 0
1691 8.455 1 0
1692 8.46 1 0
1693 8.465 1 0
1694 8.47 1 0
1695 8.475 1 0
1696 8.48 1 0
1697 8.485 1 0
1698 8.49 1 0
1699 8.495 1 0
1700 8.5 1 0
1701 8.505 1 0
1702 8.51 1 0
1703 8.515 1 0
1704 8.52 1 0
1705 8.525 1 0
1706 8.53 1 0
1707 8.535 1 0
1708 8.54 1 0
1709 8.545 1 0
1710 8.55 0 1
1711 8.555 0 1
1712 8.56 0 1
1713 8.565 0 1
1714 8.57 0 1
1715 8.575 0 1
1716 8.58 0 1
1717 8.585 0 1
1718 8.59 0 1
1719 8.595 0 1
1720 8.6 0 1
1721 8.605 0 1
1722 8.61 0 1
1723 8.615 0 1
1724 8.62 0 1
1725 8.625 0 1
1726 8.63 0 1
1727 8.635 0 1
1728 8.64 0 1
1729 8.645 0 1
1730 8.65 0 1
1731 8.655 0 1
1732 8.66 0 1
1733 8.665 0 1
1734 8.67 0 1
1735 8.675 0 1
1736 8.68 0 1
1737 8.685 0 1
1738 8.69 0 1
1739 8.695 0 1
1740 8.7 1 0
1741 8.705 1 0
1742 8.71 1 0
1743 8.715 1 0
1744 8.72 1 0
1745 8.725 1 0
1746 8.73 1 0
1747 8.735 1 0
1748 8.74 1 0
1749 8.745 1 0
1750 8.75 1 0
1751 8.755 1 0
1752 8.76 1 0
1753 8.765 1 0
1754 8.77 1 0
1755 8.775 1 0
1756 8.78 1 0
1757 8.785 1 0
1758 8.79 1 0
1759 8.795 1 0
1760 8.8 1 0
1761 8.805 1 0
1762 8.81 1 0
1763 8.815 1 0
1764 8.82 1 0
1765 8.825 1 0
1766 8.83 1 0
1767 8.835 1 0
1768 8.84 1 0
1769 8.845 1 0
1770 8.85 0 1
1771 8.855 0 1
1772 8.86 0 1
1773 8.865 0 1
1774 8.87 0 1
1775 8.875 0 1
1776 8.88 0 1
1777 8.885 0 1
1778 8.89 0 1
1779 8.895 0 1
1780 8.9 0 1
1781 8.905 0 1
1782 8.91 0 1
1783 8.915 0 1
1784 8.92 0 1
1785 8.925 0 1
1786 8.93 0 1
1787 8.935 0 1
1788 8.94 0 1
1789 8.945 0 1
1790 8.95 0 1
1791 8.955 0 1
1792 8.96 0 1
1793 8.965 0 1
1794 8.97 0 1
1795 8.975 0 1
1796 8.98 0 1
1797 8.985 0 1
1798 8.99 0 1
1799 8.995 0 1
1800 9 1 0
1801 9.005 1 0
1802 9.01 1 0
1803 9.015 1 0
1804 9.02 1 0
1805 9.025 1 0
1806 9.03 1 0
1807 9.035 1 0
1808 9.04 1 0
1809 9.045 1 0
1810 9.05 1 0
1811 9.055 1 0
1812 9.06 1 0
1813 9.065 1 0
1814 9.07 1 0
1815 9.075 1 0
1816 9.08 1 0
1817 9.085 1 0
1818 9.09 1 0
1819 9.095 1 0
1820 9.1 1 0
1821 9.105 1 0
1822 9.11 1 0
1823 9.115 1 0
1824 9.12 1 0
1825 9.125 1 0
1826 9.13 1 0
1827 9.135 1 0
1828 9.14 1 0
1829 9.145 1 0
1830 9.15 0 1
1831 9.155 0 1
1832 9.16 0 1
1833 9.165 0 1
1834 9.17 0 1
1835 9.175 0 1
1836 9.18 0 1
1837 9.185 0 1
1838 9.19 0 1
1839 9.195 0 1
1840 9.2 0 1
1841 9.205 0 1
1842 9.21 0 1
1843 9.215 0 1
1844 9.22 0 1
1845 9.225 0 1
1846 9.23 0 1
1847 9.235 0 1
1848 9.24 0 1
1849 9.245 0 1
1850 9.25 0 1
1851 9.255 0 1
1852 9.26 0 1
1853 9.265 0 1
1854 9.27 0 1
1855 9.275 0 1
1856 9.28 0 1
1857 9.285 0 1
1858 9.29 0 1
1859 9.295 0 1
1860 9.3 0 1
1861 9.305 0 1
1862 9.31 0 1
1863 9.315 0 1
1864 9.32 0 1
1865 9.325 0 1
1866 9.33 0 1
1867 9.335 0 1
1868 9.34 0 1
1869 9.345 0 1
1870 9.35 0 1
1871 9.355 0 1
1872 9.36 0 1
1873 9.365 0 1
1874 9.37 0 1
1875 9.375 0 1
1876 9.38 0 1
1877 9.385 0 1
1878 9.39 0 1
1879 9.395 0 1
1880 9.4 0 1
1881 9.405 0 1
1882 9.41 0 1
1883 9.415 0 1
1884 9.42 0 1
1885 9.425 0 1
1886 9.43 0 1
1887 9.435 0 1
1888 9.44 0 1
1889 9.445 0 1
1890 9.45 1 0
1891 9.455 1 0
1892 9.46 1 0
1893 9.465 1 0
1894 9.47 1 0
1895 9.475 1 0
1896 9.48 1 0
1897 9.485 1 0
1898 9.49 1 0
1899 9.495 1 0
1900 9.5 1 0
1901 9.505 1 0
1902 9.51 1 0
1903 9.515 1 0
1904 9.52 1 0
1905 9.525 1 0
1906 9.53 1 0
1907 9.535 1 0
1908 9.54 1 0
1909 9.545 1 0
1910 9.55 1 0
1911 9.555 1 0
1912 9.56 1 0
1913 9.565 1 0
1914 9.57 1 0
1915 9.575 1 0
1916 9.58 1 0
1917 9.585 1 0
1918 9.59 1 0
1919 9.595 1 0
1920 9.6 0 1
1921 9.605 0 1
1922 9.61 0 1
1923 9.615 0 1
1924 9.62 0 1
1925 9.625 0 1
1926 9.63 0 1
1927 9.635 0 1
1928 9.64 0 1
1929 9.645 0 1
1930 9.65 0 1
1931 9.655 0 1
1932 9.66 0 1
1933 9.665 0 1
1934 9.67 0 1
1935 9.675 0 1
1936 9.68 0 1
1937 9.685 0 1
1938 9.69 0 1
1939 9.695 0 1
1940 9.7 0 1
1941 9.705 0 1
1942 9.71 0 1
1943 9.715 0 1
1944 9.72 0 1
1945 9.725 0 1
1946 9.73 0 1
1947 9.735 0 1
1948 9.74 0 1
1949 9.745 0 1
1950 9.75 1 0
1951 9.755 1 0
1952 9.76 1 0
1953 9.765 1 0
1954 9.77 1 0
1955 9.775 1 0
1956 9.78 1 0
1957 9.785 1 0
1958 9.79 1 0
1959 9.795 1 0
1960 9.8 1 0
1961 9.805 1 0
1962 9.81 1 0
1963 9.815 1 0
1964 9.82 1 0
1965 9.825 1 0
1966 9.83 1 0
1967 9.835 1 0
1968 9.84 1 0
1969 9.845 1 0
1970 9.85 1 0
1971 9.855 1 0
1972 9.86 1 0
1973 9.865 1 0
1974 9.87 1 0
1975 9.875 1 0
1976 9.88 1 0
1977 9.885 1 0
1978 9.89 1 0
1979 9.895 1 0
1980 9.9 0 1
1981 9.905 0 1
1982 9.91 0 1
1983 9.915 0 1
1984 9.92 0 1
1985 9.925 0 1
1986 9.93 0 1
1987 9.935 0 1
1988 9.94 0 1
1989 9.945 0 1
1990 9.95 0 1
1991 9.955 0 1
1992 9.96 0 1
1993 9.965 0 1
1994 9.97 0 1
1995 9.975 0 1
1996 9.98 0 1
1997 9.985 0 1
1998 9.99 0 1
1999 9.995 0 1
2000 10 0 1
2001 10.005 0 1
2002 10.01 0 1
2003 10.015 0 1
2004 10.02 0 1
2005 10.025 0 1
2006 10.03 0 1
2007 10.035 0 1
2008 10.04 0 1
2009 10.045 0 1
2010 10.05 1 0
2011 10.055 1 0
2012 10.06 1 0
2013 10.065 1 0
2014 10.07 1 0
2015 10.075 1 0
2016 10.08 1 0
2017 10.085 1 0
2018 10.09 1 0
2019 10.095 1 0
2020 10.1 1 0
2021 10.105 1 0
2022 10.11 1 0
2023 10.115 1 0
2024 10.12 1 0
2025 10.125 1 0
2026 10.13 1 0
2027 10.135 1 0
2028 10.14 1 0
2029 10.145 1 0
2030 10.15 1 0
2031 10.155 1 0
2032 10.16 1 0
2033 10.165 1 0
2034 10.17 1 0
2035 10.175 1 0
2036 10.18 1 0
2037 10.185 1 0
2038 10.19 1 0
2039 10.195 1 0
2040 10.2 0 1
2041 10.205 0 1
2042 10.21 0 1
2043 10.215 0 1
2044 10.22 0 1
2045 10.225 0 1
2046 10.23 0 1
2047 10.235 0 1
2048 10.24 0 1
2049 10.245 0 1
2050 10.25 0 1
2051 10.255 0 1
2052 10.26 0 1
2053 10.265 0 1
2054 10.27 0 1
2055 10.275 0 1
2056 10.28 0 1
2057 10.285 0 1
2058 10.29 0 1
2059 10.295 0 1
2060 10.3 0 1
2061 10.305 0 1
2062 10.31 0 1
2063 10.315 0 1
2064 10.32 0 1
2065 10.325 0 1
2066 10.33 0 1
2067 10.335 0 1
2068 10.34 0 1
2069 10.345 0 1
2070 10.35 1 0
2071 10.355 1 0
2072 10.36 1 0
2073 10.365 1 0
2074 10.37 1 0
2075 10.375 1 0
2076 10.38 1 0
2077 10.385 1 0
2078 10.39 1 0
2079 10.395 1 0
2080 10.4 1 0
2081 10.405 1 0
2082 10.41 1 0
2083 10.415 1 0
2084 10.42 1 0
2085 10.425 1 0
2086 10.43 1 0
2087 10.435 1 0
2088 10.44 1 0
2089 10.445 1 0
2090 10.45 1 0
2091 10.455 1 0
2092 10.46 1 0
2093 10.465 1 0
2094 10.47 1 0
2095 10.475 1 0
2096 10.48 1 0
2097 10.485 1 0
2098 10.49 1 0
2099 10.495 1 0
2100 10.5 0 1
2101 10.505 0 1
2102 10.51 0 1
2103 10.515 0 1
2104 10.52 0 1
2105 10.525 0 1
2106 10.53 0 1
2107 10.535 0 1
2108 10.54 0 1
2109 10.545 0 1
2110 10.55 0 1
2111 10.555 0 1
2112 10.56 0 1
2113 10.565 0 1
2114 10.57 0 1
2115 10.575 0 1
2116 10.58 0 1
2117 10.585 0 1
2118 10.59 0 1
2119 10.595 0 1
2120 10.6 0 1
2121 10.605 0 1
2122 10.61 0 1
2123 10.615 0 1
2124 10.62 0 1
2125 10.625 0 1
2126 10.63 0 1
2127 10.635 0 1
2128 10.64 0 1
2129 10.645 0 1
2130 10.65 1 0
2131 10.655 1 0
2132 10.66 1 0
2133 10.665 1 0
2134 10.67 1 0
2135 10.675 1 0
2136 10.68 1 0
2137 10.685 1 0
2138 10.69 1 0
2139 10.695 1 0
2140 10.7 1 0
2141 10.705 1 0
2142 10.71 1 0
2143 10.715 1 0
2144 10.72 1 0
2145 10.725 1 0
2146 10.73 1 0
2147 10.735 1 0
2148 10.74 1 0
2149 10.745 1 0
2150 10.75 1 0
2151 10.755 1 0
2152 10.76 1 0
2153 10.765 1 0
2154 10.77 1 0
2155 10.775 1 0
2156 10.78 1 0
2157 10.785 1 0
2158 10.79 1 0
2159 10.795 1 0
2160 10.8 0 1
2161 10.805 0 1
2162 10.81 0 1
2163 10.815 0 1
2164 10.82 0 1
2165 10.825 0 1
2166 10.83 0 1
2167 10.835 0 1
2168 10.84 0 1
2169 10.845 0 1
2170 10.85 0 1
2171 10.855 0 1
2172 10.86 0 1
2173 10.865 0 1
2174 10.87 0 1
2175 10.875 0 1
2176 10.88 0 1
2177 10.885 0 1
2178 10.89 0 1
2179 10.895 0 1
2180 10.9 0 1
2181 10.905 0 1
2182 10.91 0 1
2183 10.915 0 1
2184 10.92 0 1
2185 10.925 0 1
2186 10.93 0 1
2187 10.935 0 1
2188 10.94 0 1
2189 10.945 0 1
2190 10.95 1 0
2191 10.955 1 0
2192 10.96 1 0
2193 10.965 1 0
2194 10.97 1 0
2195 10.975 1 0
2196 10.98 1 0
2197 10.985 1 0
2198 10.99 1 0
2199 10.995 1 0
2200 11 1 0
2201 11.005 1 0
2202 11.01 1 0
2203 11.015 1 0
2204 11.02 1 0
2205 11.025 1 0
2206 11.03 1 0
2207 11.035 1 0
2208 11.04 1 0
2209 11.045 1 0
2210 11.05 1 0
2211 11.055 1 0
2212 11.06 1 0
2213 11.065 1 0
2214 11.07 1 0
2215 11.075 1 0
2216 11.08 1 0
2217 11.085 1 0
2218 11.09 1 0
2219 11.095 1 0
2220 11.1 0 1
2221 11.105 0 1
2222 11.11 0 1
2223 11.115 0 1
2224 11.12 0 1
2225 11.125 0 1
2226 11.13 0 1
2227 11.135 0 1
2228 11.14 0 1
2229 11.145 0 1
2230 11.15 0 1
2231 11.155 0 1
2232 11.16 0 1
2233 11.165 0 1
2234 11.17 0 1
2235 11.175 0 1
2236 11.18 0 1
2237 11.185 0 1
2238 11.19 0 1
2239 11.195 0 1
2240 11.2 0 1
2241 11.205 0 1
2242 11.21 0 1
2243 11.215 0 1
2244 11.22 0 1
2245 11.225 0 1
2246 11.23 0 1
2247 11.235 0 1
2248 11.24 0 1
2249 11.245 0 1
2250 11.25 1 0
2251 11.255 1 0
2252 11.26 1 0
2253 11.265 1 0
2254 11.27 1 0
2255 11.275 1 0
2256 11.28 1 0
2257 11.285 1 0
2258 11.29 1 0
2259 11.295 1 0
2260 11.3 1 0
2261 11.305 1 0
2262 11.31 1 0
2263 11.315 1 0
2264 11.32 1 0
2265 11.325 1 0
2266 11.33 1 0
2267 11.335 1 0
2268 11.34 1 0
2269 11.345 1 0
2270 11.35 1 0
2271 11.355 1 0
2272 11.36 1 0
2273 11.365 1 0
2274 11.37 1 0
2275 11.375 1 0
2276 11.38 1 0
2277 11.385 1 0
2278 11.39 1 0
2279 11.395 1 0
2280 11.4 0 1
2281 11.405 0 1
2282 11.41 0 1
2283 11.415 0 1
2284 11.42 0 1
2285 11.425 0 1
2286 11.43 0 1
2287 11.435 0 1
2288 11.44 0 1
2289 11.445 0 1
2290 11.45 0 1
2291 11.455 0 1
2292 11.46 0 1
2293 11.465 0 1
2294 11.47 0 1
2295 11.475 0 1
2296 11.48 0 1
2297 11.485 0 1
2298 11.49 0 1
2299 11.495 0 1
2300 11.5 0 1
2301 11.505 0 1
2302 11.51 0 1
2303 11.515 0 1
2304 11.52 0 1
2305 11.525 0 1
2306 11.53 0 1
2307 11.535 0 1
2308 11.54 0 1
2309 11.545 0 1
2310 11.55 0 1
2311 11.555 0 1
2312 11.56 0 1
2313 11.565 0 1
2314 11.57 0 1
2315 11.575 0 1
2316 11.58 0 1
2317 11.585 0 1
2318 11.59 0 1
2319 11.595 0 1
2320 11.6 0 1
2321 11.605 0 1
2322 11.61 0 1
2323 11.615 0 1
2324 11.62 0 1
2325 11.625 0 1
2326 11.63 0 1
2327 11.635 0 1
2328 11.64 0 1
2329 11.645 0 1
2330 11.65 0 1
2331 11.655 0 1
2332 11.66 0 1
2333 11.665 0 1
2334 11.67 0 1
2335 11.675 0 1
2336 11.68 0 1
2337 11.685 0 1
2338 11.69 0 1
2339 11.695 0 1
2340 11.7 1 0
2341 11.705 1 0
2342 11.71 1 0
2343 11.715 1 0
2344 11.72 1 0
2345 11.725 1 0
2346 11.73 1 0
2347 11.735 1 0
2348 11.74 1 0
2349 11.745 1 0
2350 11.75 1 0
2351 11.755 1 0
2352 11.76 1 0
2353 11.765 1 0
2354 11.77 1 0
2355 11.775 1 0
2356 11.78 1 0
2357 11.785 1 0
2358 11.79 1 0
2359 11.795 1 0
2360 11.8 1 0
2361 11.805 1 0
2362 11.81 1 0
2363 11.815 1 0
2364 11.82 1 0
2365 11.825 1 0
2366 11.83 1 0
2367 11.835 1 0
2368 11.84 1 0
2369 11.845 1 0
2370 11.85 0 1
2371 11.855 0 1
2372 11.86 0 1
2373 11.865 0 1
2374 11.87 0 1
2375 11.875 0 1
2376 11.88 0 1
2377 11.885 0 1
2378 11.89 0 1
2379 11.895 0 1
2380 11.9 0 1
2381 11.905 0 1
2382 11.91 0 1
2383 11.915 0 1
2384 11.92 0 1
2385 11.925 0 1
2386 11.93 0 1
2387 11.935 0 1
2388 11.94 0 1
2389 11.945 0 1
2390 11.95 0 1
2391 11.955 0 1
2392 11.96 0 1
2393 11.965 0 1
2394 11.97 0 1
2395 11.975 0 1
2396 11.98 0 1
2397 11.985 0 1
2398 11.99 0 1
2399 11.995 0 1
2400 12 1 0
2401 12.005 1 0
2402 12.01 1 0
2403 12.015 1 0
2404 12.02 1 0
2405 12.025 1 0
2406 12.03 1 0
2407 12.035 1 0
2408 12.04 1 0
2409 12.045 1 0
2410 12.05 1 0
2411 12.055 1 0
2412 12.06 1 0
2413 12.065 1 0
2414 12.07 1 0
2415 12.075 1 0
2416 12.08 1 0
2417 12.085 1 0
2418 12.09 1 0
2419 12.095 1 0
2420 12.1 1 0
2421 12.105 1 0
2422 12.11 1 0
2423 12.115 1 0
2424 12.12 1 0
2425 12.125 1 0
2426 12.13 1 0
2427 12.135 1 0
2428 12.14 1 0
2429 12.145 1 0
2430 12.15 0 1
2431 12.155 0 1
2432 12.16 0 1
2433 12.165 0 1
2434 12.17 0 1
2435 12.175 0 1
2436 12.18 0 1
2437 12.185 0 1
2438 12.19 0 1
2439 12.195 0 1
2440 12.2 0 1
2441 12.205 0 1
2442 12.21 0 1
2443 12.215 0 1
2444 12.22 0 1
2445 12.225 0 1
2446 12.23 0 1
2447 12.235 0 1
2448 12.24 0 1
2449 12.245 0 1
2450 12.25 0 1
2451 12.255 0 1
2452 12.26 0 1
2453 12.265 0 1
2454 12.27 0 1
2455 12.275 0 1
2456 12.28 0 1
2457 12.285 0 1
2458 12.29 0 1
2459 12.295 0 1
2460 12.3 1 0
2461 12.305 1 0
2462 12.31 1 0
2463 12.315 1 0
2464 12.32 1 0
2465 12.325 1 0
2466 12.33 1 0
2467 12.335 1 0
2468 12.34 1 0
2469 12.345 1 0
2470 12.35 1 0
2471 12.355 1 0
2472 12.36 1 0
2473 12.365 1 0
2474 12.37 1 0
2475 12.375 1 0
2476 12.38 1 0
2477 12.385 1 0
2478 12.39 1 0
2479 12.395 1 0
2480 12.4 1 0
2481 12.405 1 0
2482 12.41 1 0
2483 12.415 1 0
2484 12.42 1 0
2485 12.425 1 0
2486 12.43 1 0
2487 12.435 1 0
2488 12.44 1 0
2489 12.445 1 0
2490 12.45 0 1
2491 12.455 0 1
2492 12.46 0 1
2493 12.465 0 1
2494 12.47 0 1
2495 12.475 0 1
2496 12.48 0 1
2497 12.485 0 1
2498 12.49 0 1
2499 12.495 0 1
2500 12.5 0 1
2501 12.505 0 1
2502 12.51 0 1
2503 12.515 0 1
2504 12.52 0 1
2505 12.525 0 1
2506 12.53 0 1
2507 12.535 0 1
2508 12.54 0 1
2509 12.545 0 1
2510 12.55 0 1
2511 12.555 0 1
2512 12.56 0 1
2513 12.565 0 1
2514 12.57 0 1
2515 12.575 0 1
2516 12.58 0 1
2517 12.585 0 1
2518 12.59 0 1
2519 12.595 0 1
2520 12.6 1 0
2521 12.605 1 0
2522 12.61 1 0
2523 12.615 1 0
2524 12.62 1 0
2525 12.625 1 0
2526 12.63 1 0
2527 12.635 1 0
2528 12.64 1 0
2529 12.645 1 0
2530 12.65 1 0
2531 12.655 1 0
2532 12.66 1 0
2533 12.665 1 0
2534 12.67 1 0
2535 12.675 1 0
2536 12.68 1 0
2537 12.685 1 0
2538 12.69 1 0
2539 12.695 1 0
2540 12.7 1 0
2541 12.705 1 0
2542 12.71 1 0
2543 12.715 1 0
2544 12.72 1 0
2545 12.725 1 0
2546 12.73 1 0
2547 12.735 1 0
2548 12.74 1 0
2549 12.745 1 0
2550 12.75 0 1
2551 12.755 0 1
2552 12.76 0 1
2553 12.765 0 1
2554 12.77 0 1
2555 12.775 0 1
2556 12.78 0 1
2557 12.785 0 1
2558 12.79 0 1
2559 12.795 0 1
2560 12.8 0 1
2561 12.805 0 1
2562 12.81 0 1
2563 12.815 0 1
2564 12.82 0 1
2565 12.825 0 1
2566 12.83 0 1
2567 12.835 0 1
2568 12.84 0 1
2569 12.845 0 1
2570 12.85 0 1
2571 12.855 0 1
2572 12.86 0 1
2573 12.865 0 1
2574 12.87 0 1
2575 12.875 0 1
2576 12.88 0 1
2577 12.885 0 1
2578 12.89 0 1
2579 12.895 0 1
2580 12.9 1 0
2581 12.905 1 0
2582 12.91 1 0
2583 12.915 1 0
2584 12.92 1 0
2585 12.925 1 0
2586 12.93 1 0
2587 12.935 1 0
2588 12.94 1 0
2589 12.945 1 0
2590 12.95 1 0
2591 12.955 1 0
2592 12.96 1 0
2593 12.965 1 0
2594 12.97 1 0
2595 12.975 1 0
2596 12.98 1 0
2597 12.985 1 0
2598 12.99 1 0
2599 12.995 1 0
2600 13 1 0
2601 13.005 1 0
2602 13.01 1 0
2603 13.015 1 0
2604 13.02 1 0
2605 13.025 1 0
2606 13.03 1 0
2607 13.035 1 0
2608 13.04 1 0
2609 13.045 1 0
2610 13.05 0 1
2611 13.055 0 1
2612 13.06 0 1
2613 13.065 0 1
2614 13.07 0 1
2615 13.075 0 1
2616 13.08 0 1
2617 13.085 0 1
2618 13.09 0 1
2619 13.095 0 1
2620 13.1 0 1
2621 13.105 0 1
2622 13.11 0 1
2623 13.115 0 1
2624 13.12 0 1
2625 13.125 0 1
2626 13.13 0 1
2627 13.135 0 1
2628 13.14 0 1
2629 13.145 0 1
2630 13.15 0 1
2631 13.155 0 1
2632 13.16 0 1
2633 13.165 0 1
2634 13.17 0 1
2635 13.175 0 1
2636 13.18 0 1
2637 13.185 0 1
2638 13.19 0 1
2639 13.195 0 1
2640 13.2 1 0
2641 13.205 1 0
2642 13.21 1 0
2643 13.215 1 0
2644 13.22 1 0
2645 13.225 1 0
2646 13.23 1 0
2647 13.235 1 0
2648 13.24 1 0
2649 13.245 1 0
2650 13.25 1 0
2651 13.255 1 0
2652 13.26 1 0
2653 13.265 1 0
2654 13.27 1 0
2655 13.275 1 0
2656 13.28 1 0
2657 13.285 1 0
2658 13.29 1 0
2659 13.295 1 0
2660 13.3 1 0
2661 13.305 1 0
2662 13.31 1 0
2663 13.315 1 0
2664 13.32 1 0
2665 13.325 1 0
2666 13.33 1 0
2667 13.335 1 0
2668 13.34 1 0
2669 13.345 1 0
2670 13.35 0 1
2671 13.355 0 1
2672 13.36 0 1
2673 13.365 0 1
2674 13.37 0 1
2675 13.375 0 1
2676 13.38 0 1
2677 13.385 0 1
2678 13.39 0 1
2679 13.395 0 1
2680 13.4 0 1
2681 13.405 0 1
2682 13.41 0 1
2683 13.415 0 1
2684 13.42 0 1
2685 13.425 0 1
2686 13.43 0 1
2687 13.435 0 1
2688 13.44 0 1
2689 13.445 0 1
2690 13.45 0 1
2691 13.455 0 1
2692 13.46 0 1
2693 13.465 0 1
2694 13.47 0 1
2695 13.475 0 1
2696 13.48 0 1
2697 13.485 0 1
2698 13.49 0 1
2699 13.495 0 1
2700 13.5 0 1
2701 13.505 0 1
2702 13.51 0 1
2703 13.515 0 1
2704 13.52 0 1
2705 13.525 0 1
2706 13.53 0 1
2707 13.535 0 1
2708 13.54 0 1
2709 13.545 0 1
2710 13.55 0 1
2711 13.555 0 1
2712 13.56 0 1
2713 13.565 0 1
2714 13.57 0 1
2715 13.575 0 1
2716 13.58 0 1
2717 13.585 0 1
2718 13.59 0 1
2719 13.595 0 1
2720 13.6 0 1
2721 13.605 0 1
2722 13.61 0 1
2723 13.615 0 1
2724 13.62 0 1
2725 13.625 0 1
2726 13.63 0 1
2727 13.635 0 1
2728 13.64 0 1
2729 13.645 0 1
2730 13.65 1 0
2731 13.655 1 0
2732 13.66 1 0
2733 13.665 1 0
2734 13.67 1 0
2735 13.675 1 0
2736 13.68 1 0
2737 13.685 1 0
2738 13.69 1 0
2739 13.695 1 0
2740 13.7 1 0
2741 13.705 1 0
2742 13.71 1 0
2743 13.715 1 0
2744 13.72 1 0
2745 13.725 1 0
2746 13.73 1 0
2747 13.735 1 0
2748 13.74 1 0
2749 13.745 1 0
2750 13.75 1 0
2751 13.755 1 0
2752 13.76 1 0
2753 13.765 1 0
2754 13.77 1 0
2755 13.775 1 0
2756 13.78 1 0
2757 13.785 1 0
2758 13.79 1 0
2759 13.795 1 0
2760 13.8 0 1
2761 13.805 0 1
2762 13.81 0 1
2763 13.815 0 1
2764 13.82 0 1
2765 13.825 0 1
2766 13.83 0 1
2767 13.835 0 1
2768 13.84 0 1
2769 13.845 0 1
2770 13.85 0 1
2771 13.855 0 1
2772 13.86 0 1
2773 13.865 0 1
2774 13.87 0 1
2775 13.875 0 1
2776 13.88 0 1
2777 13.885 0 1
2778 13.89 0 1
2779 13.895 0 1
2780 13.9 0 1
2781 13.905 0 1
2782 13.91 0 1
2783 13.915 0 1
2784 13.92 0 1
2785 13.925 0 1
2786 13.93 0 1
2787 13.935 0 1
2788 13.94 0 1
2789 13.945 0 1
2790 13.95 1 0
2791 13.955 1 0
2792 13.96 1 0
2793 13.965 1 0
2794 13.97 1 0
2795 13.975 1 0
2796 13.98 1 0
2797 13.985 1 0
2798 13.99 1 0
2799 13.995 1 0
2800 14 1 0
2801 14.005 1 0
2802 14.01 1 0
2803 14.015 1 0
2804 14.02 1 0
2805 14.025 1 0
2806 14.03 1 0
2807 14.035 1 0
2808 14.04 1 0
2809 14.045 1 0
2810 14.05 1 0
2811 14.055 1 0
2812 14.06 1 0
2813 14.065 1 0
2814 14.07 1 0
2815 14.075 1 0
2816 14.08 1 0
2817 14.085 1 0
2818 14.09 1 0
2819 14.095 1 0
2820 14.1 0 1
2821 14.105 0 1
2822 14.11 0 1
2823 14.115 0 1
2824 14.12 0 1
2825 14.125 0 1
2826 14.13 0 1
2827 14.135 0 1
2828 14.14 0 1
2829 14.145 0 1
2830 14.15 0 1
2831 14.155 0 1
2832 14.16 0 1
2833 14.165 0 1
2834 14.17 0 1
2835 14.175 0 1
2836 14.18 0 1
2837 14.185 0 1
2838 14.19 0 1
2839 14.195 0 1
2840 14.2 0 1
2841 14.205 0 1
2842 14.21 0 1
2843 14.215 0 1
2844 14.22 0 1
2845 14.225 0 1
2846 14.23 0 1
2847 14.235 0 1
2848 14.24 0 1
2849 14.245 0 1
2850 14.25 1 0
2851 14.255 1 0
2852 14.26 1 0
2853 14.265 1 0
2854 14.27 1 0
2855 14.275 1 0
2856 14.28 1 0
2857 14.285 1 0
2858 14.29 1 0
2859 14.295 1 0
2860 14.3 1 0
2861 14.305 1 0
2862 14.31 1 0
2863 14.315 1 0
2864 14.32 1 0
2865 14.325 1 0
2866 14.33 1 0
2867 14.335 1 0
2868 14.34 1 0
2869 14.345 1 0
2870 14.35 1 0
2871 14.355 1 0
2872 14.36 1 0
2873 14.365 1 0
2874 14.37 1 0
2875 14.375 1 0
2876 14.38 1 0
2877 14.385 1 0
2878 14.39 1 0
2879 14.395 1 0
2880 14.4 0 1
2881 14.405 0 1
2882 14.41 0 1
2883 14.415 0 1
2884 14.42 0 1
2885 14.425 0 1
2886 14.43 0 1
2887 14.435 0 1
2888 14.44 0 1
2889 14.445 0 1
2890 14.45 0 1
2891 14.455 0 1
2892 14.46 0 1
2893 14.465 0 1
2894 14.47 0 1
2895 14.475 0 1
2896 14.48 0 1
2897 14.485 0 1
2898 14.49 0 1
2899 14.495 0 1
2900 14.5 0 1
2901 14.505 0 1
2902 14.51 0 1
2903 14.515 0 1
2904 14.52 0 1
2905 14.525 0 1
2906 14.53 0 1
2907 14.535 0 1
2908 14.54 0 1
2909 14.545 0 1
2910 14.55 1 0
2911 14.555 1 0
2912 14.56 1 0
2913 14.565 1 0
2914 14.57 1 0
2915 14.575 1 0
2916 14.58 1 0
2917 14.585 1 0
2918 14.59 1 0
2919 14.595 1 0
2920 14.6 1 0
2921 14.605 1 0
2922 14.61 1 0
2923 14.615 1 0
2924 14.62 1 0
2925 14.625 1 0
2926 14.63 1 0
2927 14.635 1 0
2928 14.64 1 0
2929 14.645 1 0
2930 14.65 1 0
2931 14.655 1 0
2932 14.66 1 0
2933 14.665 1 0
2934 14.67 1 0
2935 14.675 1 0
2936 14.68 1 0
2937 14.685 1 0
2938 14.69 1 0
2939 14.695 1 0
2940 14.7 0 1
2941 14.705 0 1
2942 14.71 0 1
2943 14.715 0 1
2944 14.72 0 1
2945 14.725 0 1
2946 14.73 0 1
2947 14.735 0 1
2948 14.74 0 1
2949 14.745 0 1
2950 14.75 0 1
2951 14.755 0 1
2952 14.76 0 1
2953 14.765 0 1
2954 14.77 0 1
2955 14.775 0 1
2956 14.78 0 1
2957 14.785 0 1
2958 14.79 0 1
2959 14.795 0 1
2960 14.8 0 1
2961 14.805 0 1
2962 14.81 0 1
2963 14.815 0 1
2964 14.82 0 1
2965 14.825 0 1
2966 14.83 0 1
2967 14.835 0 1
2968 14.84 0 1
2969 14.845 0 1
2970 14.85 1 0
2971 14.855 1 0
2972 14.86 1 0
2973 14.865 1 0
2974 14.87 1 0
2975 14.875 1 0
2976 14.88 1 0
2977 14.885 1 0
2978 14.89 1 0
2979 14.895 1 0
2980 14.9 1 0
2981 14.905 1 0
2982 14.91 1 0
2983 14.915 1 0
2984 14.92 1 0
2985 14.925 1 0
2986 14.93 1 0
2987 14.935 1 0
2988 14.94 1 0
2989 14.945 1 0
2990 14.95 1 0
2991 14.955 1 0
2992 14.96 1 0
2993 14.965 1 0
2994 14.97 1 0
2995 14.975 1 0
2996 14.98 1 0
2997 14.985 1 0
2998 14.99 1 0
2999 14.995 1 0
3000 15 0 1
3001 15.005 0 1
3002 15.01 0 1
3003 15.015 0 1
3004 15.02 0 1
3005 15.025 0 1
3006 15.03 0 1
3007 15.035 0 1
3008 15.04 0 1
3009 15.045 0 1
3010 15.05 0 1
3011 15.055 0 1
3012 15.06 0 1
3013 15.065 0 1
3014 15.07 0 1
3015 15.075 0 1
3016 15.08 0 1
3017 15.085 0 1
3018 15.09 0 1
3019 15.095 0 1
3020 15.1 0 1
3021 15.105 0 1
3022 15.11 0 1
3023 15.115 0 1
3024 15.12 0 1
3025 15.125 0 1
3026 15.13 0 1
3027 15.135 0 1
3028 15.14 0 1
3029 15.145 0 1
3030 15.15 1 0
3031 15.155 1 0
3032 15.16 1 0
3033 15.165 1 0
3034 15.17 1 0
3035 15.175 1 0
3036 15.18 1 0
3037 15.185 1 0
3038 15.19 1 0
3039 15.195 1 0
3040 15.2 1 0
3041 15.205 1 0
3042 15.21 1 0
3043 15.215 1 0
3044 15.22 1 0
3045 15.225 1 0
3046 15.23 1 0
3047 15.235 1 0
3048 15.24 1 0
3049 15.245 1 0
3050 15.25 1 0
3051 15.255 1 0
3052 15.26 1 0
3053 15.265 1 0
3054 15.27 1 0
3055 15.275 1 0
3056 15.28 1 0
3057 15.285 1 0
3058 15.29 1 0
3059 15.295 1 0
3060 15.3 0 1
3061 15.305 0 1
3062 15.31 0 1
3063 15.315 0 1
3064 15.32 0 1
3065 15.325 0 1
3066 15.33 0 1
3067 15.335 0 1
3068 15.34 0 1
3069 15.345 0 1
3070 15.35 0 1
3071 15.355 0 1
3072 15.36 0 1
3073 15.365 0 1
3074 15.37 0 1
3075 15.375 0 1
3076 15.38 0 1
3077 15.385 0 1
3078 15.39 0 1
3079 15.395 0 1
3080 15.4 0 1
3081 15.405 0 1
3082 15.41 0 1
3083 15.415 0 1
3084 15.42 0 1
3085 15.425 0 1
3086 15.43 0 1
3087 15.435 0 1
3088 15.44 0 1
3089 15.445 0 1
3090 15.45 1 0
3091 15.455 1 0
3092 15.46 1 0
3093 15.465 1 0
3094 15.47 1 0
3095 15.475 1 0
3096 15.48 1 0
3097 15.485 1 0
3098 15.49 1 0
3099 15.495 1 0
3100 15.5 1 0
3101 15.505 1 0
3102 15.51 1 0
3103 15.515 1 0
3104 15.52 1 0
3105 15.525 1 0
3106 15.53 1 0
3107 15.535 1 0
3108 15.54 1 0
3109 15.545 1 0
3110 15.55 1 0
3111 15.555 1 0
3112 15.56 1 0
3113 15.565 1 0
3114 15.57 1 0
3115 15.575 1 0
3116 15.58 1 0
3117 15.585 1 0
3118 15.59 1 0
3119 15.595 1 0
3120 15.6 0 1
3121 15.605 0 1
3122 15.61 0 1
3123 15.615 0 1
3124 15.62 0 1
3125 15.625 0 1
3126 15.63 0 1
3127 15.635 0 1
3128 15.64 0 1
3129 15.645 0 1
3130 15.65 0 1
3131 15.655 0 1
3132 15.66 0 1
3133 15.665 0 1
3134 15.67 0 1
3135 15.675 0 1
3136 15.68 0 1
3137 15.685 0 1
3138 15.69 0 1
3139 15.695 0 1
3140 15.7 0 1
3141 15.705 0 1
3142 15.71 0 1
3143 15.715 0 1
3144 15.72 0 1
3145 15.725 0 1
3146 15.73 0 1
3147 15.735 0 1
3148 15.74 0 1
3149 15.745 0 1
3150 15.75 0 1
3151 15.755 0 1
3152 15.76 0 1
3153 15.765 0 1
3154 15.77 0 1
3155 15.775 0 1
3156 15.78 0 1
3157 15.785 0 1
3158 15.79 0 1
3159 15.795 0 1
3160 15.8 0 1
3161 15.805 0 1
3162 15.81 0 1
3163 15.815 0 1
3164 15.82 0 1
3165 15.825 0 1
3166 15.83 0 1
3167 15.835 0 1
3168 15.84 0 1
3169 15.845 0 1
3170 15.85 0 1
3171 15.855 0 1
3172 15.86 0 1
3173 15.865 0 1
3174 15.87 0 1
3175 15.875 0 1
3176 15.88 0 1
3177 15.885 0 1
3178 15.89 0 1
3179 15.895 0 1
3180 15.9 1 0
3181 15.905 1 0
3182 15.91 1 0
3183 15.915 1 0
3184 15.92 1 0
3185 15.925 1 0
3186 15.93 1 0
3187 15.935 1 0
3188 15.94 1 0
3189 15.945 1 0
3190 15.95 1 0
3191 15.955 1 0
3192 15.96 1 0
3193 15.965 1 0
3194 15.97 1 0
3195 15.975 1 0
3196 15.98 1 0
3197 15.985 1 0
3198 15.99 1 0
3199 15.995 1 0
3200 16 1 0
3201 16.005 1 0
3202 16.01 1 0
3203 16.015 1 0
3204 16.02 1 0
3205 16.025 1 0
3206 16.03 1 0
3207 16.035 1 0
3208 16.04 1 0
3209 16.045 1 0
3210 16.05 0 1
3211 16.055 0 1
3212 16.06 0 1
3213 16.065 0 1
3214 16.07 0 1
3215 16.075 0 1
3216 16.08 0 1
3217 16.085 0 1
3218 16.09 0 1
3219 16.095 0 1
3220 16.1 0 1
3221 16.105 0 1
3222 16.11 0 1
3223 16.115 0 1
3224 16.12 0 1
3225 16.125 0 1
3226 16.13 0 1
3227 16.135 0 1
3228 16.14 0 1
3229 16.145 0 1
3230 16.15 0 1
3231 16.155 0 1
3232 16.16 0 1
3233 16.165 0 1
3234 16.17 0 1
3235 16.175 0 1
3236 16.18 0 1
3237 16.185 0 1
3238 16.19 0 1
3239 16.195 0 1
3240 16.2 1 0
3241 16.205 1 0
3242 16.21 1 0
3243 16.215 1 0
3244 16.22 1 0
3245 16.225 1 0
3246 16.23 1 0
3247 16.235 1 0
3248 16.24 1 0
3249 16.245 1 0
3250 16.25 1 0
3251 16.255 1 0
3252 16.26 1 0
3253 16.265 1 0
3254 16.27 1 0
3255 16.275 1 0
3256 16.28 1 0
3257 16.285 1 0
3258 16.29 1 0
3259 16.295 1 0
3260 16.3 1 0
3261 16.305 1 0
3262 16.31 1 0
3263 16.315 1 0
3264 16.32 1 0
3265 16.325 1 0
3266 16.33 1 0
3267 16.335 1 0
3268 16.34 1 0
3269 16.345 1 0
3270 16.35 0 1
3271 16.355 0 1
3272 16.36 0 1
3273 16.365 0 1
3274 16.37 0 1
3275 16.375 0 1
3276 16.38 0 1
3277 16.385 0 1
3278 16.39 0 1
3279 16.395 0 1
3280 16.4 0 1
3281 16.405 0 1
3282 16.41 0 1
3283 16.415 0 1
3284 16.42 0 1
3285 16.425 0 1
3286 16.43 0 1
3287 16.435 0 1
3288 16.44 0 1
3289 16.445 0 1
3290 16.45 0 1
3291 16.455 0 1
3292 16.46 0 1
3293 16.465 0 1
3294 16.47 0 1
3295 16.475 0 1
3296 16.48 0 1
3297 16.485 0 1
3298 16.49 0 1
3299 16.495 0 1
3300 16.5 1 0
3301 16.505 1 0
3302 16.51 1 0
3303 16.515 1 0
3304 16.52 1 0
3305 16.525 1 0
3306 16.53 1 0
3307 16.535 1 0
3308 16.54 1 0
3309 16.545 1 0
3310 16.55 1 0
3311 16.555 1 0
3312 16.56 1 0
3313 16.565 1 0
3314 16.57 1 0
3315 16.575 1 0
3316 16.58 1 0
3317 16.585 1 0
3318 16.59 1 0
3319 16.595 1 0
3320 16.6 1 0
3321 16.605 1 0
3322 16.61 1 0
3323 16.615 1 0
3324 16.62 1 0
3325 16.625 1 0
3326 16.63 1 0
3327 16.635 1 0
3328 16.64 1 0
3329 16.645 1 0
3330 16.65 0 1
3331 16.655 0 1
3332 16.66 0 1
3333 16.665 0 1
3334 16.67 0 1
3335 16.675 0 1
3336 16.68 0 1
3337 16.685 0 1
3338 16.69 0 1
3339 16.695 0 1
3340 16.7 0 1
3341 16.705 0 1
3342 16.71 0 1
3343 16.715 0 1
3344 16.72 0 1
3345 16.725 0 1
3346 16.73 0 1
3347 16.735 0 1
3348 16.74 0 1
3349 16.745 0 1
3350 16.75 0 1
3351 16.755 0 1
3352 16.76 0 1
3353 16.765 0 1
3354 16.77 0 1
3355 16.775 0 1
3356 16.78 0 1
3357 16.785 0 1
3358 16.79 0 1
3359 16.795 0 1
3360 16.8 1 0
3361 16.805 1 0
3362 16.81 1 0
3363 16.815 1 0
3364 16.82 1 0
3365 16.825 1 0
3366 16.83 1 0
3367 16.835 1 0
3368 16.84 1 0
3369 16.845 1 0
3370 16.85 1 0
3371 16.855 1 0
3372 16.86 1 0
3373 16.865 1 0
3374 16.87 1 0
3375 16.875 1 0
3376 16.88 1 0
3377 16.885 1 0
3378 16.89 1 0
3379 16.895 1 0
3380 16.9 1 0
3381 16.905 1 0
3382 16.91 1 0
3383 16.915 1 0
3384 16.92 1 0
3385 16.925 1 0
3386 16.93 1 0
3387 16.935 1 0
3388 16.94 1 0
3389 16.945 1 0
3390 16.95 0 1
3391 16.955 0 1
3392 16.96 0 1
3393 16.965 0 1
3394 16.97 0 1
3395 16.975 0 1
3396 16.98 0 1
3397 16.985 0 1
3398 16.99 0 1
3399 16.995 0 1
3400 17 0 1
3401 17.005 0 1
3402 17.01 0 1
3403 17.015 0 1
3404 17.02 0 1
3405 17.025 0 1
3406 17.03 0 1
3407 17.035 0 1
3408 17.04 0 1
3409 17.045 0 1
3410 17.05 0 1
3411 17.055 0 1
3412 17.06 0 1
3413 17.065 0 1
3414 17.07 0 1
3415 17.075 0 1
3416 17.08 0 1
3417 17.085 0 1
3418 17.09 0 1
3419 17.095 0 1
3420 17.1 1 0
3421 17.105 1 0
3422 17.11 1 0
3423 17.115 1 0
3424 17.12 1 0
3425 17.125 1 0
3426 17.13 1 0
3427 17.135 1 0
3428 17.14 1 0
3429 17.145 1 0
3430 17.15 1 0
3431 17.155 1 0
3432 17.16 1 0
3433 17.165 1 0
3434 17.17 1 0
3435 17.175 1 0
3436 17.18 1 0
3437 17.185 1 0
3438 17.19 1 0
3439 17.195 1 0
3440 17.2 1 0
3441 17.205 1 0
3442 17.21 1 0
3443 17.215 1 0
3444 17.22 1 0
3445 17.225 1 0
3446 17.23 1 0
3447 17.235 1 0
3448 17.24 1 0
3449 17.245 1 0
3450 17.25 0 1
3451 17.255 0 1
3452 17.26 0 1
3453 17.265 0 1
3454 17.27 0 1
3455 17.275 0 1
3456 17.28 0 1
3457 17.285 0 1
3458 17.29 0 1
3459 17.295 0 1
3460 17.3 0 1
3461 17.305 0 1
3462 17.31 0 1
3463 17.315 0 1
3464 17.32 0 1
3465 17.325 0 1
3466 17.33 0 1
3467 17.335 0 1
3468 17.34 0 1
3469 17.345 0 1
3470 17.35 0 1
3471 17.355 0 1
3472 17.36 0 1
3473 17.365 0 1
3474 17.37 0 1
3475 17.375 0 1
3476 17.38 0 1
3477 17.385 0 1
3478 17.39 0 1
3479 17.395 0 1
3480 17.4 1 0
3481 17.405 1 0
3482 17.41 1 0
3483 17.415 1 0
3484 17.42 1 0
3485 17.425 1 0
3486 17.43 1 0
3487 17.435 1 0
3488 17.44 1 0
3489 17.445 1 0
3490 17.45 1 0
3491 17.455 1 0
3492 17.46 1 0
3493 17.465 1 0
3494 17.47 1 0
3495 17.475 1 0
3496 17.48 1 0
3497 17.485 1 0
3498 17.49 1 0
3499 17.495 1 0
3500 17.5 1 0
3501 17.505 1 0
3502 17.51 1 0
3503 17.515 1 0
3504 17.52 1 0
3505 17.525 1 0
3506 17.53 1 0
3507 17.535 1 0
3508 17.54 1 0
3509 17.545 1 0
3510 17.55 0 1
3511 17.555 0 1
3512 17.56 0 1
3513 17.565 0 1
3514 17.57 0 1
3515 17.575 0 1
3516 17.58 0 1
3517 17.585 0 1
3518 17.59 0 1
3519 17.595 0 1
3520 17.6 0 1
3521 17.605 0 1
3522 17.61 0 1
3523 17.615 0 1
3524 17.62 0 1
3525 17.625 0 1
3526 17.63 0 1
3527 17.635 0 1
3528 17.64 0 1
3529 17.645 0 1
3530 17.65 0 1
3531 17.655 0 1
3532 17.66 0 1
3533 17.665 0 1
3534 17.67 0 1
3535 17.675 0 1
3536 17.68 0 1
3537 17.685 0 1
3538 17.69 0 1
3539 17.695 0 1
3540 17.7 1 0
3541 17.705 1 0
3542 17.71 1 0
3543 17.715 1 0
3544 17.72 1 0
3545 17.725 1 0
3546 17.73 1 0
3547 17.735 1 0
3548 17.74 1 0
3549 17.745 1 0
3550 17.75 1 0
3551 17.755 1 0
3552 17.76 1 0
3553 17.765 1 0
3554 17.77 1 0
3555 17.775 1 0
3556 17.78 1 0
3557 17.785 1 0
3558 17.79 1 0
3559 17.795 1 0
3560 17.8 1 0
3561 17.805 1 0
3562 17.81 1 0
3563 17.815 1 0
3564 17.82 1 0
3565 17.825 1 0
3566 17.83 1 0
3567 17.835 1 0
3568 17.84 1 0
3569 17.845 1 0
3570 17.85 1 0


==> content/data/sur_costs_mb_1.txt <==
0 0 4.5833
1 0.15 4.3524
2 0.3 3.8064
3 0.45 3.3721
4 0.6 3.0812
5 0.75 2.9773
6 0.9 3.0152
7 1.05 2.4571
8 1.2 2.0254
9 1.35 1.7667
10 1.5 1.7488
11 1.65 1.778
12 1.8 1.388
13 1.95 1.2036
14 2.1 1.3162
15 2.25 1.2319
16 2.4 1.0243
17 2.55 1.1143
18 2.7 1.0599
19 2.85 0.85369
20 3 0.95686
21 3.15 0.89425
22 3.3 0.72683
23 3.45 0.89644
24 3.6 0.77194
25 3.75 0.69691
26 3.9 0.84704
27 4.05 0.51812
28 4.2 0.46354
29 4.35 0.58989
30 4.5 0.32247
31 4.65 0.3788
32 4.8 0.36893
33 4.95 0.26002
34 5.1 0.45838
35 5.25 0.17222
36 5.4 0.2198
37 5.55 0.21059
38 5.7 0.14368
39 5.85 0.27357
40 6 0.075528
41 6.15 0.28275
42 6.3 0.10853
43 6.45 0.27963
44 6.6 0.14154
45 6.75 0.24708
46 6.9 0.17467
47 7.05 0.1859
48 7.2 0.21731
49 7.35 0.11105
50 7.5 0.29359
51 7.65 0.057341
52 7.8 0.20909
53 7.95 0.08013
54 8.1 0.19765
55 8.25 0.105
56 8.4 0.16537
57 8.55 0.13382
58 8.7 0.11491
59 8.85 0.17498
60 9 0.058941
61 9.15 0.24639
62 9.3 0.023109
63 9.45 0.20986
64 9.6 0.040428
65 9.75 0.23651
66 9.9 0.064786
67 10.05 0.25144
68 10.2 0.0931
69 10.35 0.24659
70 10.5 0.12246
71 10.65 0.21612
72 10.8 0.15331
73 10.95 0.16085
74 11.1 0.19383
75 11.25 0.093594
76 11.4 0.26443
77 11.55 0.043815
78 11.7 0.22527
79 11.85 0.066915
80 12 0.23226
81 12.15 0.093082
82 12.3 0.21903
83 12.45 0.12058
84 12.6 0.18196
85 12.75 0.15186
86 12.9 0.12493
87 13.05 0.19752
88 13.2 0.063957
89 13.35 0.27986
90 13.5 0.030651
91 13.65 0.17285
92 13.8 0.04444
93 13.95 0.1791
94 14.1 0.062202
95 14.25 0.17215
96 14.4 0.08286
97 14.55 0.14859
98 14.7 0.10721
99 14.85 0.10892
100 15 0.14025
101 15.15 0.060619
102 15.3 0.19357
103 15.45 0.020604
104 15.6 0.28645
105 15.75 0.015975
106 15.9 0.13908
107 16.05 0.014907
108 16.2 0.16608
109 16.35 0.021181
110 16.5 0.19391
111 16.65 0.035336
112 16.8 0.21803
113 16.95 0.056271
114 17.1 0.23198
115 17.25 0.081511
116 17.4 0.22854
117 17.55 0.10854
118 17.7 0.20213
119 17.85 0.13746


==> content/data/sur_costs_mb_10.txt <==
0 0 4.5833
1 0.15 4.3207
2 0.3 4.0446
3 0.45 3.7108
4 0.6 3.3988
5 0.75 2.9888
6 0.9 2.606
7 1.05 2.1021
8 1.2 1.7795
9 1.35 1.3345
10 1.5 1.057
11 1.65 0.79813
12 1.8 0.56058
13 1.95 0.44108
14 2.1 0.32845
15 2.25 0.22287
16 2.4 0.12895
17 2.55 0.10109
18 2.7 0.074273
19 2.85 0.048906
20 3 0.02571
21 3.15 0.0083551
22 3.3 0.010015
23 3.45 0.01183
24 3.6 0.013746
25 3.75 0.015687
26 3.9 0.017557
27 4.05 0.01924
28 4.2 0.020611
29 4.35 0.021546
30 4.5 0.021935
31 4.65 0.021702
32 4.8 0.020828
33 4.95 0.019375
34 5.1 0.017511
35 5.25 0.015538
36 5.4 0.015609
37 5.55 0.015744
38 5.7 0.016291
39 5.85 0.017735
40 6 0.020703
41 6.15 0.025955
42 6.3 0.008811
43 6.45 0.011347
44 6.6 0.015023
45 6.75 0.020118
46 6.9 0.0051559
47 7.05 0.0058881
48 7.2 0.0066309
49 7.35 0.0073493
50 7.5 0.0080013
51 7.65 0.0085393
52 7.8 0.0089142
53 7.95 0.0090796
54 8.1 0.0089982
55 8.25 0.0086497
56 8.4 0.0080398
57 8.55 0.0072093
58 8.7 0.0062444
59 8.85 0.0052845
60 9 0.0055495
61 9.15 0.0057744
62 9.3 0.0060282
63 9.45 0.0064211
64 9.6 0.0071098
65 9.75 0.0083001
66 9.9 0.010246
67 10.05 0.013244
68 10.2 0.01762
69 10.35 0.0034418
70 10.5 0.0041203
71 10.65 0.0049011
72 10.8 0.0057773
73 10.95 0.0067328
74 11.1 0.0077409
75 11.25 0.0087636
76 11.4 0.0097518
77 11.55 0.010647
78 11.7 0.011382
79 11.85 0.011892
80 12 0.012113
81 12.15 0.011998
82 12.3 0.011526
83 12.45 0.010712
84 12.6 0.0096237
85 12.75 0.0083944
86 12.9 0.0072329
87 13.05 0.0074468
88 13.2 0.0077029
89 13.35 0.0081537
90 13.5 0.0090138
91 13.65 0.010562
92 13.8 0.013141
93 13.95 0.017145
94 14.1 0.0031726
95 14.25 0.0039606
96 14.4 0.0049707
97 14.55 0.0062366
98 14.7 0.0077842
99 14.85 0.009627
100 15 0.011761
101 15.15 0.014158
102 15.3 0.016763
103 15.45 0.019493
104 15.6 0.022229
105 15.75 0.024827
106 15.9 0.027121
107 16.05 0.028931
108 16.2 0.030089
109 16.35 0.030452
110 16.5 0.029939
111 16.65 0.028557
112 16.8 0.026444
113 16.95 0.023902
114 17.1 0.021432
115 17.25 0.021399
116 17.4 0.021865
117 17.55 0.023487
118 17.7 0.027116
119 17.85 0.011022


==> content/data/sur_costs_mb_2.txt <==
0 0 4.5833
1 0.15 4.2668
2 0.3 4.0971
3 0.45 3.9731
4 0.6 3.3337
5 0.75 2.7919
6 0.9 2.7753
7 1.05 2.1694
8 1.2 1.6774
9 1.35 1.7085
10 1.5 1.2098
11 1.65 1.2772
12 1.8 0.80099
13 1.95 0.87488
14 2.1 0.45925
15 2.25 0.50711
16 2.4 0.60277
17 2.55 0.20992
18 2.7 0.24889
19 2.85 0.31233
20 3 0.40917
21 3.15 0.06152
22 3.3 0.075492
23 3.45 0.093164
24 3.6 0.1151
25 3.75 0.14172
26 3.9 0.17328
27 4.05 0.20969
28 4.2 0.2505
29 4.35 0.29478
30 4.5 0.3411
31 4.65 0.38748
32 4.8 0.43147
33 4.95 0.47021
34 5.1 0.50071
35 5.25 0.52005
36 5.4 0.52581
37 5.55 0.51648
38 5.7 0.49203
39 5.85 0.45442
40 6 0.40825
41 6.15 0.36131
42 6.3 0.36334
43 6.45 0.36852
44 6.6 0.38553
45 6.75 0.42627
46 6.9 0.50593
47 7.05 0.15486
48 7.2 0.17852
49 7.35 0.21721
50 7.5 0.27719
51 7.65 0.36542
52 7.8 0.48908
53 7.95 0.10382
54 8.1 0.12014
55 8.25 0.13747
56 8.4 0.1552
57 8.55 0.17254
58 8.7 0.18852
59 8.85 0.20205
60 9 0.21193
61 9.15 0.21706
62 9.3 0.21646
63 9.45 0.20956
64 9.6 0.19632
65 9.75 0.17747
66 9.9 0.15477
67 10.05 0.13116
68 10.2 0.13889
69 10.35 0.14494
70 10.5 0.15055
71 10.65 0.1579
72 10.8 0.17032
73 10.95 0.19233
74 11.1 0.22974
75 11.25 0.28957
76 11.4 0.37974
77 11.55 0.50867
78 11.7 0.11264
79 11.85 0.13506
80 12 0.16043
81 12.15 0.1883
82 12.3 0.21794
83 12.45 0.24827
84 12.6 0.27786
85 12.75 0.305
86 12.9 0.32778
87 13.05 0.3442
88 13.2 0.35244
89 13.35 0.35106
90 13.5 0.33933
91 13.65 0.3176
92 13.8 0.28769
93 13.95 0.25323
94 14.1 0.22006
95 14.25 0.22487
96 14.4 0.23126
97 14.55 0.24413
98 14.7 0.27027
99 14.85 0.31846
100 15 0.39937
101 15.15 0.52517
102 15.3 0.12166
103 15.45 0.15563
104 15.6 0.19984
105 15.75 0.25575
106 15.9 0.32441
107 16.05 0.40618
108 16.2 0.50052
109 16.35 0.60576
110 16.5 0.25595
111 16.65 0.22998
112 16.8 0.20046
113 16.95 0.17224
114 17.1 0.1777
115 17.25 0.18369
116 17.4 0.19359
117 17.55 0.21223
118 17.7 0.24598
119 17.85 0.30274


==> content/data/sur_costs_mb_5.txt <==
0 0 4.5833
1 0.15 4.3136
2 0.3 4.044
3 0.45 3.8028
4 0.6 3.3757
5 0.75 2.9671
6 0.9 2.5928
7 1.05 2.2444
8 1.2 1.925
9 1.35 1.6271
10 1.5 1.3464
11 1.65 1.0782
12 1.8 0.82403
13 1.95 0.57906
14 2.1 0.35481
15 2.25 0.16518
16 2.4 0.14012
17 2.55 0.11268
18 2.7 0.083098
19 2.85 0.058023
20 3 0.036452
21 3.15 0.025865
22 3.3 0.032173
23 3.45 0.027735
24 3.6 0.024706
25 3.75 0.030919
26 3.9 0.018129
27 4.05 0.016723
28 4.2 0.020804
29 4.35 0.011337
30 4.5 0.015716
31 4.65 0.013046
32 4.8 0.011456
33 4.95 0.015628
34 5.1 0.007222
35 5.25 0.01386
36 5.4 0.0087886
37 5.55 0.01133
38 5.7 0.01044
39 5.85 0.007677
40 6 0.013203
41 6.15 0.0044467
42 6.3 0.011063
43 6.45 0.0057559
44 6.6 0.0096294
45 6.75 0.0070945
46 6.9 0.0070843
47 7.05 0.0088912
48 7.2 0.0041044
49 7.35 0.012183
50 7.5 0.0021782
51 7.65 0.0074271
52 7.8 0.0029857
53 7.95 0.0068336
54 8.1 0.0039035
55 8.25 0.0055168
56 8.4 0.0050359
57 8.55 0.0036242
58 8.7 0.0067208
59 8.85 0.0016604
60 9 0.0096161
61 9.15 0.00056711
62 9.3 0.0081003
63 9.45 0.0010932
64 9.6 0.0096212
65 9.75 0.0020238
66 9.9 0.01094
67 10.05 0.0032609
68 10.2 0.011693
69 10.35 0.0046334
70 10.5 0.011485
71 10.65 0.0059864
72 10.8 0.01004
73 10.95 0.0073486
74 11.1 0.0074312
75 11.25 0.0091592
76 11.4 0.0043575
77 11.55 0.012497
78 11.7 0.0023674
79 11.85 0.0073577
80 12 0.003202
81 12.15 0.0065889
82 12.3 0.0041563
83 12.45 0.0051052
84 12.6 0.0053818
85 12.75 0.0031302
86 12.9 0.0072891
87 13.05 0.0012722
88 13.2 0.010621
89 13.35 0.00058153
90 13.5 0.0066109
91 13.65 0.00081241
92 13.8 0.0077502
93 13.95 0.0013634
94 14.1 0.008762
95 14.25 0.0021953
96 14.4 0.0093895
97 14.55 0.0032104
98 14.7 0.009336
99 14.85 0.004302
100 15 0.0083602
101 15.15 0.0054585
102 15.3 0.0064299
103 15.45 0.006914
104 15.6 0.0039144
105 15.75 0.0093139
106 15.9 0.0017624
107 16.05 0.011101
108 16.2 0.0030185
109 16.35 0.01224
110 16.5 0.0044825
111 16.65 0.012512
112 16.8 0.005953
113 16.95 0.011537
114 17.1 0.0073491
115 17.25 0.0092131
116 17.4 0.0089407
117 17.55 0.0060048
118 17.7 0.011613
119 17.85 0.0032281


==> content/data/sur_state_mb_1.txt <==
0.5 0
0.49998 -0.0067199
0.49993 -0.013465
0.49985 -0.020235
0.49973 -0.02703
0.49958 -0.03385
0.49939 -0.040694
0.49917 -0.047564
0.49892 -0.054458
0.49863 -0.061377
0.4983 -0.06832
0.49794 -0.075288
0.49755 -0.08228
0.49712 -0.089297
0.49666 -0.096338
0.49616 -0.1034
0.49562 -0.11049
0.49505 -0.11761
0.49445 -0.12475
0.4938 -0.13191
0.49313 -0.1391
0.49241 -0.14631
0.49166 -0.15354
0.49088 -0.1608
0.49006 -0.16809
0.4892 -0.1754
0.4883 -0.18273
0.48737 -0.19009
0.4864 -0.19747
0.48539 -0.20487
0.48435 -0.2123
0.48329 -0.21132
0.48224 -0.21034
0.48119 -0.20935
0.48015 -0.20835
0.47911 -0.20734
0.47807 -0.20632
0.47704 -0.20529
0.47602 -0.20426
0.475 -0.20322
0.47399 -0.20217
0.47298 -0.20111
0.47198 -0.20005
0.47098 -0.19897
0.46999 -0.19789
0.469 -0.1968
0.46802 -0.1957
0.46704 -0.19459
0.46607 -0.19348
0.46511 -0.19235
0.46415 -0.19122
0.4632 -0.19008
0.46225 -0.18893
0.46131 -0.18777
0.46037 -0.18661
0.45944 -0.18543
0.45852 -0.18425
0.4576 -0.18306
0.45669 -0.18186
0.45578 -0.18065
0.45488 -0.17943
0.45398 -0.17821
0.4531 -0.17697
0.45221 -0.17573
0.45134 -0.17448
0.45047 -0.17322
0.44961 -0.17195
0.44875 -0.17067
0.4479 -0.16938
0.44706 -0.16809
0.44622 -0.16679
0.44539 -0.16547
0.44456 -0.16415
0.44375 -0.16282
0.44294 -0.16148
0.44213 -0.16013
0.44134 -0.15878
0.44054 -0.15741
0.43976 -0.15604
0.43898 -0.15465
0.43821 -0.15326
0.43745 -0.15186
0.4367 -0.15045
0.43595 -0.14903
0.43521 -0.1476
0.43447 -0.14616
0.43374 -0.14471
0.43302 -0.14326
0.43231 -0.14179
0.43161 -0.14032
0.43091 -0.13884
0.43022 -0.13735
0.42954 -0.13584
0.42886 -0.13433
0.42819 -0.13281
0.42753 -0.13129
0.42688 -0.12975
0.42623 -0.1282
0.4256 -0.12664
0.42497 -0.12508
0.42435 -0.1235
0.42373 -0.12192
0.42313 -0.12033
0.42253 -0.11872
0.42194 -0.11711
0.42136 -0.11549
0.42079 -0.11386
0.42022 -0.11222
0.41966 -0.11057
0.41911 -0.10892
0.41857 -0.10725
0.41804 -0.10557
0.41752 -0.10388
0.417 -0.10219
0.4165 -0.10048
0.416 -0.09877
0.41551 -0.097046
0.41503 -0.095313
0.41456 -0.093571
0.41409 -0.091819
0.41364 -0.090058
0.41319 -0.088287
0.41275 -0.086507
0.41233 -0.084718
0.41191 -0.082919
0.4115 -0.081111
0.4111 -0.079293
0.4107 -0.077466
0.41032 -0.075629
0.40995 -0.073783
0.40958 -0.071928
0.40923 -0.070063
0.40888 -0.068189
0.40855 -0.066305
0.40822 -0.064412
0.4079 -0.062509
0.40759 -0.060597
0.4073 -0.058676
0.40701 -0.056745
0.40673 -0.054805
0.40646 -0.052855
0.4062 -0.050896
0.40595 -0.048927
0.40571 -0.046949
0.40548 -0.044962
0.40526 -0.042965
0.40505 -0.040959
0.40485 -0.038943
0.40466 -0.036918
0.40448 -0.034884
0.40431 -0.03284
0.40413 -0.039219
0.40392 -0.045624
0.40368 -0.052055
0.4034 -0.058511
0.40309 -0.064994
0.40275 -0.071501
0.40238 -0.078035
0.40197 -0.084594
0.40153 -0.091178
0.40106 -0.097789
0.40055 -0.10442
0.40001 -0.11109
0.39944 -0.11777
0.39884 -0.12448
0.3982 -0.13122
0.39752 -0.13799
0.39682 -0.14477
0.39608 -0.15159
0.3953 -0.15843
0.39449 -0.16529
0.39365 -0.17218
0.39277 -0.1791
0.39186 -0.18604
0.39091 -0.19301
0.38993 -0.2
0.38891 -0.20702
0.38786 -0.21406
0.38677 -0.22113
0.38565 -0.22822
0.38449 -0.23534
0.38331 -0.23405
0.38215 -0.23276
0.38099 -0.23145
0.37983 -0.23013
0.37868 -0.2288
0.37754 -0.22746
0.37641 -0.22611
0.37528 -0.22475
0.37416 -0.22338
0.37305 -0.222
0.37194 -0.22061
0.37084 -0.21921
0.36975 -0.21779
0.36867 -0.21637
0.36759 -0.21494
0.36652 -0.21349
0.36545 -0.21203
0.3644 -0.21057
0.36335 -0.20909
0.3623 -0.2076
0.36127 -0.2061
0.36024 -0.20459
0.35922 -0.20307
0.35821 -0.20154
0.35721 -0.19999
0.35621 -0.19844
0.35522 -0.19687
0.35424 -0.1953
0.35327 -0.19371
0.35231 -0.19211
0.35135 -0.1905
0.3504 -0.18888
0.34946 -0.18725
0.34853 -0.1856
0.34761 -0.18395
0.34669 -0.18228
0.34578 -0.1806
0.34488 -0.17891
0.34399 -0.17721
0.34311 -0.1755
0.34224 -0.17378
0.34137 -0.17204
0.34052 -0.1703
0.33967 -0.16854
0.33883 -0.16677
0.338 -0.16499
0.33718 -0.1632
0.33637 -0.16139
0.33557 -0.15958
0.33478 -0.15775
0.33399 -0.15591
0.33322 -0.15406
0.33245 -0.1522
0.3317 -0.15032
0.33095 -0.14844
0.33021 -0.14654
0.32948 -0.14463
0.32876 -0.14271
0.32806 -0.14078
0.32736 -0.13883
0.32667 -0.13688
0.32599 -0.13491
0.32532 -0.13293
0.32466 -0.13093
0.32401 -0.12893
0.32337 -0.12691
0.32274 -0.12488
0.32212 -0.12284
0.32151 -0.12079
0.32091 -0.11873
0.32032 -0.11665
0.31975 -0.11456
0.31918 -0.11246
0.31862 -0.11035
0.31808 -0.10823
0.31754 -0.10609
0.31701 -0.10394
0.3165 -0.10178
0.316 -0.099607
0.3155 -0.097421
0.31502 -0.095224
0.31455 -0.093015
0.31409 -0.090793
0.31364 -0.088559
0.31321 -0.086313
0.31278 -0.084055
0.31237 -0.081785
0.31196 -0.079502
0.31157 -0.077207
0.31119 -0.0749
0.31082 -0.072581
0.31047 -0.070249
0.31012 -0.067906
0.30979 -0.06555
0.30946 -0.063181
0.30915 -0.060801
0.30886 -0.058408
0.30857 -0.056003
0.3083 -0.053586
0.30803 -0.051156
0.30779 -0.048714
0.30755 -0.04626
0.30732 -0.043794
0.30711 -0.041315
0.30691 -0.038825
0.30672 -0.036322
0.30655 -0.033806
0.30638 -0.031279
0.30623 -0.028739
0.3061 -0.026187
0.30597 -0.023622
0.30586 -0.021046
0.30576 -0.018457
0.30568 -0.015856
0.3056 -0.013243
0.30554 -0.010617
0.3055 -0.0079798
0.30546 -0.00533
0.30544 -0.002668
0.30544 6.1026e-06
0.30542 -0.0057414
0.30538 -0.011515
0.30531 -0.017314
0.30521 -0.02314
0.30508 -0.028991
0.30492 -0.034868
0.30473 -0.040771
0.30451 -0.0467
0.30426 -0.052654
0.30398 -0.058635
0.30367 -0.064641
0.30334 -0.070673
0.30297 -0.076731
0.30257 -0.082814
0.30214 -0.088924
0.30168 -0.095059
0.30119 -0.10122
0.30067 -0.10741
0.30011 -0.11362
0.29953 -0.11986
0.29891 -0.12612
0.29827 -0.13241
0.29759 -0.13872
0.29688 -0.14506
0.29614 -0.15143
0.29537 -0.15782
0.29456 -0.16424
0.29372 -0.17068
0.29285 -0.17715
0.29195 -0.18364
0.29104 -0.18173
0.29014 -0.1798
0.28924 -0.17786
0.28836 -0.17591
0.28748 -0.17394
0.28662 -0.17197
0.28576 -0.16997
0.28492 -0.16797
0.28408 -0.16595
0.28326 -0.16392
0.28244 -0.16188
0.28164 -0.15982
0.28085 -0.15775
0.28006 -0.15567
0.27929 -0.15357
0.27853 -0.15146
0.27777 -0.14934
0.27703 -0.1472
0.2763 -0.14505
0.27558 -0.14289
0.27487 -0.14071
0.27418 -0.13853
0.27349 -0.13632
0.27281 -0.13411
0.27215 -0.13188
0.27149 -0.12963
0.27085 -0.12738
0.27022 -0.12511
0.2696 -0.12283
0.26899 -0.12053
0.26839 -0.11822
0.26781 -0.1159
0.26724 -0.11356
0.26667 -0.11121
0.26612 -0.10884
0.26559 -0.10647
0.26506 -0.10407
0.26454 -0.10167
0.26404 -0.09925
0.26355 -0.096818
0.26307 -0.094372
0.26261 -0.091912
0.26216 -0.089439
0.26171 -0.086952
0.26129 -0.084451
0.26087 -0.081937
0.26047 -0.079409
0.26008 -0.076867
0.2597 -0.074312
0.25933 -0.071743
0.25898 -0.06916
0.25864 -0.066563
0.25831 -0.063952
0.258 -0.061328
0.2577 -0.05869
0.25741 -0.056038
0.25714 -0.053373
0.25688 -0.050693
0.25663 -0.048
0.2564 -0.045293
0.25618 -0.042573
0.25598 -0.039838
0.25578 -0.03709
0.2556 -0.034328
0.25544 -0.031552
0.25529 -0.028763
0.25515 -0.025959
0.25503 -0.023142
0.25492 -0.020311
0.25483 -0.017467
0.25475 -0.014608
0.25468 -0.011736
0.25463 -0.0088501
0.25459 -0.0059504
0.25457 -0.003037
0.25456 -0.00010981
0.25457 0.0028311
0.25459 0.0057857
0.25463 0.008754
0.25468 0.011736
0.25474 0.014732
0.25482 0.017741
0.25492 0.020764
0.25503 0.023801
0.25516 0.026851
0.2553 0.029915
0.25546 0.032992
0.25563 0.036083
0.25582 0.039188
0.25602 0.042306
0.25622 0.037003
0.25639 0.031675
0.25654 0.026321
0.25666 0.020941
0.25675 0.015535
0.25681 0.010104
0.25685 0.0046465
0.25686 -0.00083618
0.25684 -0.0063445
0.25679 -0.011879
0.25672 -0.017438
0.25662 -0.023023
0.25649 -0.028634
0.25633 -0.03427
0.25615 -0.039932
0.25593 -0.04562
0.25569 -0.051333
0.25542 -0.057071
0.25512 -0.062835
0.25479 -0.068625
0.25443 -0.074439
0.25405 -0.08028
0.25363 -0.086146
0.25319 -0.092037
0.25271 -0.097954
0.25221 -0.1039
0.25167 -0.10986
0.25111 -0.11586
0.25051 -0.12187
0.24989 -0.12792
0.24926 -0.12555
0.24863 -0.12317
0.24802 -0.12078
0.24743 -0.11837
0.24684 -0.11595
0.24627 -0.11352
0.24571 -0.11107
0.24516 -0.1086
0.24462 -0.10612
0.24409 -0.10363
0.24358 -0.10112
0.24308 -0.098603
0.2426 -0.096067
0.24212 -0.093518
0.24166 -0.090954
0.24121 -0.088376
0.24078 -0.085784
0.24036 -0.083177
0.23995 -0.080557
0.23955 -0.077921
0.23917 -0.075272
0.2388 -0.072608
0.23844 -0.06993
0.2381 -0.067237
0.23777 -0.06453
0.23745 -0.061809
0.23715 -0.059073
0.23686 -0.056323
0.23659 -0.053559
0.23633 -0.05078
0.23608 -0.047987
0.23585 -0.045179
0.23563 -0.042357
0.23542 -0.039521
0.23523 -0.03667
0.23506 -0.033805
0.23489 -0.030925
0.23475 -0.028031
0.23461 -0.025123
0.2345 -0.0222
0.23439 -0.019263
0.2343 -0.016312
0.23423 -0.013346
0.23417 -0.010365
0.23413 -0.0073706
0.2341 -0.0043615
0.23408 -0.0013381
0.23408 0.0016997
0.2341 0.0047519
0.23413 0.0078184
0.23418 0.010899
0.23424 0.013994
0.23432 0.017104
0.23441 0.020227
0.23452 0.023366
0.23464 0.026518
0.23478 0.029684
0.23494 0.032865
0.23511 0.03606
0.2353 0.039269
0.23549 0.034058
0.23564 0.028822
0.23577 0.023559
0.23588 0.018272
0.23596 0.012958
0.23601 0.0076197
0.23603 0.0022555
0.23603 -0.0031341
0.236 -0.0085491
0.23594 -0.013989
0.23586 -0.019455
0.23575 -0.024947
0.23561 -0.030463
0.23545 -0.036005
0.23525 -0.041572
0.23503 -0.047165
0.23478 -0.052783
0.2345 -0.058426
0.2342 -0.064095
0.23386 -0.069789
0.2335 -0.075508
0.23311 -0.081252
0.23268 -0.087022
0.23224 -0.092817
0.23176 -0.098637
0.23125 -0.10448
0.23071 -0.11035
0.23014 -0.11625
0.22955 -0.12217
0.22892 -0.12812
0.22829 -0.12565
0.22767 -0.12318
0.22706 -0.12068
0.22646 -0.11818
0.22588 -0.11565
0.2253 -0.11312
0.22474 -0.11057
0.2242 -0.108
0.22366 -0.10542
0.22314 -0.10282
0.22264 -0.10021
0.22214 -0.097588
0.22166 -0.094948
0.22119 -0.092293
0.22074 -0.089623
0.2203 -0.086938
0.21987 -0.084238
0.21945 -0.081524
0.21905 -0.078794
0.21867 -0.07605
0.21829 -0.07329
0.21793 -0.070516
0.21759 -0.067726
0.21726 -0.064922
0.21694 -0.062103
0.21663 -0.059269
0.21635 -0.056419
0.21607 -0.053555
0.21581 -0.050676
0.21556 -0.047782
0.21533 -0.044872
0.21512 -0.041948
0.21491 -0.039009
0.21472 -0.036055
0.21455 -0.033085
0.21439 -0.030101
0.21425 -0.027102
0.21412 -0.024087
0.21401 -0.021058
0.21391 -0.018014
0.21383 -0.014954
0.21376 -0.01188
0.21371 -0.0087907
0.21368 -0.0056864
0.21365 -0.002567
0.21365 0.00056729
0.21366 0.0037166
0.21369 0.0068809
0.21373 0.01006
0.21379 0.013254
0.21386 0.016463
0.21395 0.019687
0.21406 0.022926
0.21418 0.02618
0.21432 0.029449
0.21448 0.032733
0.21465 0.036031
0.21484 0.039345
0.21504 0.042673
0.21526 0.046016
0.21548 0.040939
0.21567 0.035837
0.21584 0.030709
0.21598 0.025557
0.21609 0.020379
0.21618 0.015175
0.21625 0.0099467
0.21628 0.0046929
0.21629 -0.00058613
0.21628 -0.0058903
0.21623 -0.01122
0.21616 -0.016574
0.21607 -0.021954
0.21594 -0.027359
0.21579 -0.032789
0.21562 -0.038244
0.21541 -0.043725
0.21518 -0.04923
0.21492 -0.054761
0.21463 -0.060316
0.21432 -0.065897
0.21397 -0.071503
0.2136 -0.077134
0.2132 -0.08279
0.21277 -0.088471
0.21232 -0.094177
0.21183 -0.099908
0.21132 -0.10566
0.21077 -0.11145
0.2102 -0.11725
0.20962 -0.11465
0.20906 -0.11203
0.2085 -0.1094
0.20796 -0.10675
0.20744 -0.10408
0.20692 -0.1014
0.20642 -0.098706
0.20593 -0.095996
0.20546 -0.09327
0.205 -0.090529
0.20456 -0.087773
0.20412 -0.085001
0.20371 -0.082214
0.2033 -0.079411
0.20291 -0.076594
0.20254 -0.07376
0.20217 -0.070911
0.20183 -0.068047
0.20149 -0.065168
0.20118 -0.062273
0.20087 -0.059362
0.20058 -0.056436
0.20031 -0.053495
0.20005 -0.050538
0.1998 -0.047566
0.19957 -0.044578
0.19936 -0.041575
0.19916 -0.038556
0.19897 -0.035522
0.1988 -0.032473
0.19865 -0.029407
0.19851 -0.026327
0.19838 -0.023231
0.19827 -0.020119
0.19818 -0.016992
0.1981 -0.013849
0.19804 -0.010691
0.198 -0.0075179
0.19797 -0.0043289
0.19795 -0.0011244
0.19796 0.0020955
0.19798 0.0053308
0.19801 0.0085816
0.19806 0.011848
0.19813 0.01513
0.19821 0.018427
0.19831 0.021739
0.19843 0.025067
0.19856 0.02841
0.19871 0.031769
0.19888 0.035143
0.19907 0.038532
0.19927 0.041937
0.19949 0.045357
0.19972 0.048793
0.19997 0.052243
0.20024 0.055709
0.20053 0.05919
0.20083 0.062687
0.20116 0.066198
0.20148 0.06129
0.20177 0.056357
0.20204 0.051398
0.20228 0.046415
0.2025 0.041406
0.2027 0.036372
0.20287 0.031313
0.20301 0.026229
0.20313 0.02112
0.20322 0.015985
0.20329 0.010826
0.20333 0.0056415
0.20335 0.000432
0.20333 -0.0048025
0.2033 -0.010062
0.20323 -0.015347
0.20314 -0.020656
0.20303 -0.025991
0.20288 -0.03135
0.20271 -0.036735
0.20252 -0.042145
0.20229 -0.047579
0.20204 -0.053038
0.20176 -0.058523
0.20146 -0.064032
0.20112 -0.069566
0.20076 -0.075126
0.20037 -0.08071
0.19995 -0.086319
0.19951 -0.091953
0.19905 -0.089177
0.19861 -0.086385
0.19819 -0.083578
0.19778 -0.080755
0.19738 -0.077917
0.197 -0.075063
0.19663 -0.072194
0.19628 -0.069309
0.19594 -0.066408
0.19561 -0.063492
0.1953 -0.06056
0.19501 -0.057613
0.19473 -0.05465
0.19446 -0.051671
0.19421 -0.048677
0.19398 -0.045667
0.19375 -0.042641
0.19355 -0.0396
0.19336 -0.036543
0.19318 -0.033471
0.19302 -0.030383
0.19288 -0.027279
0.19275 -0.024159
0.19264 -0.021024
0.19254 -0.017873
0.19246 -0.014707
0.19239 -0.011525
0.19234 -0.0083272
0.19231 -0.0051138
0.19229 -0.0018848
0.19227 -0.0070752
0.19222 -0.01229
0.19215 -0.01753
0.19205 -0.022795
0.19192 -0.028085
0.19177 -0.0334
0.19159 -0.038739
0.19138 -0.044104
0.19114 -0.049493
0.19088 -0.054907
0.1906 -0.060345
0.19028 -0.065809
0.18994 -0.071297
0.18957 -0.07681
0.18917 -0.082348
0.18874 -0.08791
0.18829 -0.093498
0.18781 -0.09911
0.1873 -0.10475
0.18676 -0.11041
0.18619 -0.11609
0.1856 -0.12181
0.18498 -0.12754
0.18432 -0.1333
0.18364 -0.13909
0.18293 -0.1449
0.18219 -0.15073
0.18143 -0.15659
0.18063 -0.16247
0.1798 -0.16838
0.17897 -0.16588
0.17814 -0.16336
0.17733 -0.16083
0.17653 -0.15828
0.17575 -0.15571
0.17498 -0.15313
0.17422 -0.15053
0.17347 -0.14792
0.17274 -0.14529
0.17202 -0.14264
0.17131 -0.13998
0.17062 -0.1373
0.16994 -0.1346
0.16927 -0.13189
0.16862 -0.12916
0.16798 -0.12642
0.16736 -0.12366
0.16675 -0.12088
0.16615 -0.11808
0.16556 -0.11527
0.165 -0.11245
0.16444 -0.1096
0.1639 -0.10674
0.16337 -0.10386
0.16286 -0.10097
0.16236 -0.098062
0.16188 -0.095135
0.16141 -0.092192
0.16096 -0.089233
0.16052 -0.086256
0.1601 -0.083263
0.15969 -0.080254
0.15929 -0.077228
0.15891 -0.074185
0.15855 -0.071125
0.1582 -0.068049
0.15787 -0.064956
0.15755 -0.061846
0.15725 -0.05872
0.15697 -0.055577
0.1567 -0.052417
0.15644 -0.04924
0.1562 -0.046047
0.15598 -0.042837
0.15578 -0.03961
0.15559 -0.036367
0.15541 -0.033106
0.15526 -0.029829
0.15511 -0.026535
0.15499 -0.023224
0.15488 -0.019897
0.15479 -0.016553
0.15472 -0.013192
0.15466 -0.0098139
0.15462 -0.0064194
0.15459 -0.0030081
0.15459 0.00042002
0.1546 0.0038649
0.15463 0.0073265
0.15467 0.010805
0.15471 0.0058647
0.15473 0.00090021
0.15472 -0.0040886
0.15469 -0.0091016
0.15463 -0.014139
0.15455 -0.019201
0.15444 -0.024287
0.15431 -0.029397
0.15415 -0.034531
0.15396 -0.03969
0.15375 -0.044873
0.15351 -0.05008
0.15325 -0.055312
0.15296 -0.060568
0.15264 -0.065848
0.1523 -0.071152
0.15193 -0.07648
0.15153 -0.081833
0.15111 -0.08721
0.15066 -0.092611
0.15019 -0.098037
0.14968 -0.10349
0.14915 -0.10896
0.14859 -0.11446
0.14801 -0.11998
0.14739 -0.12553
0.14675 -0.1311
0.14608 -0.13669
0.14538 -0.14231
0.14466 -0.14795
0.14393 -0.14518
0.14321 -0.1424
0.1425 -0.1396
0.14181 -0.13678
0.14113 -0.13394
0.14047 -0.13109
0.13982 -0.12821
0.13919 -0.12533
0.13857 -0.12242
0.13797 -0.1195
0.13738 -0.11656
0.1368 -0.1136
0.13624 -0.11063
0.13569 -0.10763
0.13516 -0.10462
0.13465 -0.1016
0.13415 -0.098554
0.13366 -0.095493
0.13319 -0.092414
0.13274 -0.089318
0.1323 -0.086204
0.13188 -0.083073
0.13147 -0.079924
0.13108 -0.076758
0.1307 -0.073575
0.13034 -0.070374
0.13 -0.067155
0.12967 -0.063919
0.12936 -0.060666
0.12906 -0.057395
0.12878 -0.054106
0.12852 -0.0508
0.12828 -0.047476
0.12805 -0.044135
0.12783 -0.040776
0.12764 -0.0374
0.12746 -0.034006
0.1273 -0.030594
0.12715 -0.027165
0.12703 -0.023718
0.12692 -0.020254
0.12683 -0.016772
0.12675 -0.013272
0.12669 -0.0097553
0.12665 -0.0062206
0.12663 -0.0026684
0.12663 0.0009015
0.12664 0.004489
0.12667 0.008094
0.12672 0.011717
0.12679 0.015357
0.12687 0.019015
0.12698 0.02269
0.1271 0.026383
0.12724 0.030093
0.1274 0.033821
0.12758 0.037566
0.12778 0.041329
0.12799 0.04511
0.12823 0.048908
0.12846 0.044288
0.12867 0.039644
0.12886 0.034976
0.12902 0.030285
0.12916 0.025569
0.12928 0.02083
0.12937 0.016067
0.12944 0.01128
0.12948 0.0064685
0.1295 0.0016336
0.1295 -0.0032251
0.12947 -0.0081078
0.12942 -0.013014
0.12934 -0.017945
0.12924 -0.022899
0.12911 -0.027877
0.12896 -0.032879
0.12878 -0.037904
0.12858 -0.042954
0.12835 -0.048027
0.1281 -0.053125
0.12782 -0.058246
0.12752 -0.06339
0.12719 -0.068559
0.12683 -0.073752
0.12645 -0.078968
0.12604 -0.084208
0.12561 -0.089472
0.12515 -0.094759
0.12466 -0.10007
0.12417 -0.09697
0.12369 -0.093852
0.12323 -0.090717
0.12278 -0.087563
0.12235 -0.084392
0.12194 -0.081203
0.12154 -0.077997
0.12116 -0.074772
0.12079 -0.07153
0.12044 -0.068271
0.12011 -0.064993
0.11979 -0.061697
0.11949 -0.058384
0.11921 -0.055053
0.11894 -0.051704
0.11869 -0.048338
0.11846 -0.044953
0.11824 -0.041551
0.11804 -0.038131
0.11786 -0.034692
0.1177 -0.031237
0.11755 -0.027763
0.11742 -0.024271
0.11731 -0.020762
0.11721 -0.017234
0.11713 -0.013689
0.11708 -0.010126
0.11703 -0.0065449
0.11701 -0.0029461
0.117 0.00067064
0.117 -0.0041302
0.11696 -0.0089548
0.11691 -0.013803
0.11682 -0.018675
0.11672 -0.02357
0.11659 -0.028489
0.11643 -0.033432
0.11625 -0.038398
0.11605 -0.043388
0.11582 -0.048401
0.11557 -0.053438
0.11529 -0.058499
0.11498 -0.063583
0.11465 -0.068691
0.11429 -0.073822
0.11391 -0.078977
0.1135 -0.084155
0.11307 -0.089357
0.11261 -0.094583
0.11212 -0.099832
0.11161 -0.1051
0.11107 -0.1104
0.11051 -0.11572
0.10992 -0.12106
0.1093 -0.12643
0.10865 -0.13182
0.10798 -0.13723
0.10728 -0.14267
0.10655 -0.14813
0.1058 -0.15362
0.10504 -0.15069
0.10429 -0.14774
0.10356 -0.14478
0.10284 -0.1418
0.10214 -0.13879
0.10146 -0.13578
0.10078 -0.13274
0.10013 -0.12968
0.099488 -0.12661
0.098862 -0.12352
0.098253 -0.12041
0.097658 -0.11728
0.09708 -0.11413
0.096517 -0.11096
0.09597 -0.10778
0.095439 -0.10458
0.094925 -0.10135
0.094426 -0.098115
0.093943 -0.094856
0.093477 -0.09158
0.093028 -0.088284
0.092595 -0.08497
0.092178 -0.081638
0.091778 -0.078287
0.091395 -0.074917
0.091029 -0.071529
0.09068 -0.068122
0.090348 -0.064697
0.090033 -0.061253
0.089735 -0.05779
0.089455 -0.054309
0.089192 -0.050808
0.088947 -0.04729
0.08872 -0.043752
0.08851 -0.040196
0.088318 -0.036622
0.088143 -0.033028
0.087987 -0.029416
0.087849 -0.025785
0.08773 -0.022136
0.087628 -0.018467
0.087545 -0.014781
0.08748 -0.011075
0.087434 -0.0073505
0.087407 -0.0036074
0.087398 0.00015434
0.087408 0.0039348
0.087438 0.007734
0.087486 0.011552
0.087553 0.015389
0.08764 0.019244
0.087746 0.023118
0.087871 0.02701
0.088016 0.030922
0.08818 0.034852
0.088364 0.0388
0.088568 0.042768
0.088792 0.046754
0.089036 0.050758
0.0893 0.054782
0.089563 0.050388
0.089804 0.045971
0.090022 0.041531
0.090219 0.037068
0.090393 0.032582
0.090545 0.028073
0.090674 0.02354
0.09078 0.018985
0.090863 0.014406
0.090924 0.0098043
0.090961 0.0051794
0.090976 0.00053138
0.090967 -0.0041398
0.090934 -0.0088341
0.090878 -0.013551
0.090799 -0.018292
0.090695 -0.023056
0.090568 -0.027842
0.090417 -0.032652
0.090241 -0.037485
0.090042 -0.042341
0.089818 -0.04722
0.08957 -0.052122
0.089297 -0.057048
0.088999 -0.061996
0.088677 -0.066967
0.088329 -0.071962
0.087957 -0.076979
0.08756 -0.08202
0.087137 -0.087083
0.08671 -0.083735
0.086299 -0.080367
0.085906 -0.076981
0.08553 -0.073575
0.08517 -0.070151
0.084828 -0.066709
0.084503 -0.063247
0.084196 -0.059767
0.083906 -0.056268
0.083633 -0.05275
0.083378 -0.049213
0.083141 -0.045658
0.082922 -0.042084
0.08272 -0.03849
0.082537 -0.034878
0.082372 -0.031247
0.082224 -0.027598
0.082096 -0.023929
0.081985 -0.020242
0.081893 -0.016535
0.08182 -0.01281
0.081765 -0.009066
0.081729 -0.0053031
0.081712 -0.0015213
0.081714 0.0022794
0.081735 0.0060989
0.081775 0.0099373
0.081834 0.013795
0.081913 0.017671
0.082011 0.021566
0.082108 0.017044
0.082182 0.012499
0.082233 0.0079315
0.082261 0.0033409
0.082266 -0.0012726
0.082248 -0.0059091
0.082207 -0.010568
0.082142 -0.015251
0.082054 -0.019956
0.081943 -0.024684
0.081807 -0.029435
0.081648 -0.034209
0.081465 -0.039006
0.081258 -0.043826
0.081027 -0.048669
0.080771 -0.053535
0.080492 -0.058423
0.080187 -0.063335
0.079858 -0.068269
0.079504 -0.073226
0.079126 -0.078207
0.078722 -0.08321
0.078294 -0.088235
0.07784 -0.093284
0.077361 -0.098356
0.076856 -0.10345
0.076326 -0.10857
0.075771 -0.11371
0.075189 -0.11887
0.074582 -0.12406
0.07397 -0.12083
0.073374 -0.11758
0.072794 -0.11432
0.07223 -0.11103
0.071683 -0.10773
0.071153 -0.10441
0.070639 -0.10107
0.070143 -0.097704
0.069662 -0.094324
0.069199 -0.090925
0.068753 -0.087506
0.068324 -0.084069
0.067913 -0.080612
0.067518 -0.077135
0.067141 -0.07364
0.066782 -0.070125
0.06644 -0.066591
0.066116 -0.063038
0.06581 -0.059465
0.065521 -0.055873
0.065251 -0.052262
0.064999 -0.048631
0.064765 -0.044982
0.064549 -0.041312
0.064352 -0.037624
0.064173 -0.033916
0.064013 -0.030188
0.063871 -0.026442
0.063748 -0.022676
0.063644 -0.01889
0.063559 -0.015086
0.063494 -0.011262
0.063447 -0.0074181
0.063419 -0.0035552
0.063411 0.00032703
0.063423 0.0042286
0.063454 0.0081496
0.063504 0.01209
0.063575 0.01605
0.063665 0.020029
0.063775 0.024027
0.063905 0.028045
0.064055 0.032082
0.064226 0.036139
0.064417 0.040215
0.064628 0.04431
0.06486 0.048424
0.065113 0.052558
0.065386 0.056711
0.06568 0.060884
0.065995 0.065075
0.06633 0.069286
0.066687 0.073516
0.067066 0.077766
0.067465 0.082035
0.067886 0.086323
0.068328 0.09063
0.068792 0.094956
0.069278 0.099302
0.069786 0.10367
0.070294 0.099614
0.070782 0.09554
0.071249 0.091443
0.071696 0.087322
0.072122 0.08318
0.072528 0.079014
0.072912 0.074826
0.073276 0.070614
0.073618 0.06638
0.07394 0.062124
0.07424 0.057844
0.074518 0.053542
0.074775 0.049217
0.07501 0.044869
0.075224 0.040498
0.075415 0.036105
0.075585 0.031688
0.075732 0.027249
0.075857 0.022787
0.07596 0.018302
0.07604 0.013795
0.076098 0.0092644
0.076133 0.0047112
0.076145 0.00013521
0.076134 -0.0044636
0.0761 -0.0090852
0.076043 -0.01373
0.075963 -0.018397
0.075859 -0.023087
0.075732 -0.0278
0.075602 -0.0241
0.075491 -0.020381
0.075398 -0.016643
0.075324 -0.012885
0.075269 -0.0091092
0.075233 -0.0053139
0.075216 -0.0014996
0.075218 0.0023337
0.07524 0.0061861
0.07528 0.010058
0.07534 0.013948
0.07542 0.017858
0.075519 0.021786
0.075638 0.025734
0.075776 0.0297
0.075935 0.033686
0.076113 0.037691
0.076312 0.041714
0.07653 0.045757
0.076769 0.049818
0.077029 0.053899
0.077308 0.057999
0.077609 0.062117
0.07793 0.066255
0.078271 0.070411
0.078634 0.074587
0.079017 0.078781
0.079422 0.082994
0.079847 0.087226
0.080294 0.091477
0.080741 0.087311
0.081167 0.083122
0.081572 0.07891
0.081956 0.074676
0.082319 0.070418
0.08266 0.066137
0.08298 0.061833
0.083278 0.057507
0.083555 0.053157
0.08381 0.048784
0.084043 0.044389
0.084254 0.03997
0.084442 0.035528
0.084609 0.031063
0.084753 0.026576
0.084875 0.022065
0.084974 0.017531
0.08505 0.012975
0.085103 0.008395
0.085134 0.0037923
0.085141 -0.0008334
0.085125 -0.0054821
0.085086 -0.010154
0.085024 -0.014848
0.084938 -0.019566
0.084828 -0.024307
0.084695 -0.02907
0.084537 -0.033857
0.084356 -0.038667
0.084151 -0.043499
0.083942 -0.039919
0.083751 -0.03632
0.083579 -0.032703
0.083424 -0.029066
0.083288 -0.025411
0.08317 -0.021737
0.083071 -0.018044
0.08299 -0.014332
0.082928 -0.010601
0.082884 -0.0068517
0.082859 -0.0030834
0.082853 0.00070377
0.082866 0.0045098
0.082898 0.0083346
0.08295 0.012178
0.08302 0.016041
0.08311 0.019922
0.08322 0.023822
0.083348 0.027741
0.083497 0.031679
0.083665 0.035635
0.083853 0.039611
0.084061 0.043605
0.084289 0.047618
0.084538 0.05165
0.084806 0.0557
0.085095 0.059769
0.085404 0.063857
0.085733 0.067964
0.086083 0.072089
0.086433 0.067798
0.086761 0.063483
0.087068 0.059145
0.087353 0.054785
0.087616 0.050401
0.087857 0.045994
0.088076 0.041564
0.088272 0.037111
0.088447 0.032635
0.088599 0.028135
0.088728 0.023613
0.088835 0.019068
0.088919 0.014499
0.08898 0.0099077
0.089018 0.005293
0.089032 0.00065529
0.089024 -0.0040055
0.088992 -0.0086894
0.088937 -0.013396
0.088858 -0.018126
0.088756 -0.022879
0.088629 -0.027656
0.088479 -0.032455
0.088305 -0.037277
0.088106 -0.042122
0.087884 -0.046991
0.087636 -0.051882
0.087365 -0.056797
0.087068 -0.061734
0.086747 -0.066695
0.086422 -0.063243
0.086115 -0.059772
0.085825 -0.056283
0.085552 -0.052774
0.085297 -0.049247
0.08506 -0.045701
0.08484 -0.042137
0.084638 -0.038553
0.084455 -0.034951
0.084289 -0.03133
0.084141 -0.027691
0.084012 -0.024032
0.083901 -0.020355
0.083809 -0.016658
0.083735 -0.012943
0.083679 -0.0092095
0.083643 -0.0054569
0.083625 -0.0016854
0.083626 0.0021049
0.083646 0.0059139
0.083685 0.0097418
0.083743 0.013589
0.083821 0.017454
0.083918 0.021338
0.084034 0.025241
0.08417 0.029163
0.084326 0.033104
0.084501 0.037063
0.084697 0.041042
0.084912 0.045039
0.085126 0.040619
0.085318 0.036176
0.085488 0.03171
0.085635 0.027221
0.08576 0.022709
0.085862 0.018174
0.085942 0.013616
0.085998 0.0090353
0.086032 0.0044313
0.086042 -0.00019574
0.08603 -0.0048458
0.085994 -0.0095188
0.085935 -0.014215
0.085852 -0.018934
0.085745 -0.023676
0.085615 -0.028441
0.085461 -0.033229
0.085283 -0.03804
0.08508 -0.042874
0.084854 -0.047732
0.084603 -0.052612
0.084328 -0.057515
0.084028 -0.062441
0.083703 -0.06739
0.083354 -0.072362
0.082979 -0.077356
0.08258 -0.082374
0.082156 -0.087415
0.081706 -0.092479
0.081231 -0.097565
0.080751 -0.094239
0.080288 -0.090894
0.079842 -0.087531
0.079413 -0.084148
0.079001 -0.080746
0.078606 -0.077326
0.078228 -0.073886
0.077867 -0.070428
0.077523 -0.06695
0.077197 -0.063454
0.076889 -0.059938
0.076598 -0.056404
0.076325 -0.05285
0.07607 -0.049277
0.075832 -0.045686
0.075613 -0.042075
0.075412 -0.038446
0.075228 -0.034797
0.075064 -0.031129
0.074917 -0.027442
0.074789 -0.023737
0.07468 -0.020012
0.074589 -0.016268
0.074517 -0.012505
0.074464 -0.0087225
0.07443 -0.0049213
0.074415 -0.001101
0.074419 0.0027383
0.074442 0.0065967
0.074485 0.010474
0.074526 0.0059351
0.074544 0.0013732
0.07454 -0.0032114
0.074512 -0.0078188
0.074462 -0.012449
0.074388 -0.017102
0.074291 -0.021778
0.07417 -0.026476
0.074026 -0.031197
0.073858 -0.035941
0.073666 -0.040708
0.073451 -0.045498
0.073211 -0.05031
0.072948 -0.055145
0.07266 -0.060003
0.072347 -0.064883
0.072011 -0.069786
0.07165 -0.074712
0.071264 -0.079661
0.070853 -0.084632
0.070417 -0.089626
0.069957 -0.094643
0.069471 -0.099682
0.06896 -0.10474
0.068423 -0.10983
0.067861 -0.11494
0.067274 -0.12007
0.066661 -0.12522
0.066022 -0.13039
0.065357 -0.13559
0.064687 -0.13238
0.064033 -0.12914
0.063395 -0.12589
0.062774 -0.12262
0.062169 -0.11932
0.061581 -0.11601
0.061009 -0.11268
0.060454 -0.10933
0.059916 -0.10596
0.059395 -0.10257
0.05889 -0.09916
0.058403 -0.095732
0.057933 -0.092283
0.05748 -0.088816
0.057045 -0.085329
0.056627 -0.081822
0.056227 -0.078296
0.055844 -0.07475
0.055479 -0.071185
0.055132 -0.0676
0.054803 -0.063995
0.054492 -0.060371
0.0542 -0.056728
0.053925 -0.053064
0.053669 -0.049381
0.053431 -0.045679
0.053212 -0.041956
0.053012 -0.038214
0.05283 -0.034453
0.052667 -0.030671
0.052524 -0.026871
0.052399 -0.02305
0.052293 -0.01921
0.052207 -0.01535
0.05214 -0.01147
0.052092 -0.0075708
0.052064 -0.0036518
0.052056 0.00028682
0.052067 0.0042452
0.052098 0.0082232
0.052149 0.012221
0.05222 0.016238
0.052312 0.020275
0.052423 0.024332
0.052555 0.028408
0.052707 0.032505
0.05288 0.03662
0.053074 0.040756
0.053288 0.044911
0.053523 0.049085
0.053779 0.05328
0.054056 0.057493
0.054354 0.061727
0.054673 0.06598
0.055013 0.070253
0.055375 0.074545
0.055759 0.078857
0.056164 0.083188
0.056591 0.087539
0.05704 0.09191
0.057489 0.087864
0.057918 0.083796
0.058327 0.079705
0.058715 0.075592
0.059083 0.071457
0.05943 0.067299
0.059756 0.063118
0.060061 0.058915
0.060345 0.05469
0.060608 0.050442
0.060849 0.046172
0.061069 0.041879
0.061268 0.037564
0.061445 0.033226
0.0616 0.028865
0.061733 0.024483
0.061845 0.020077
0.061934 0.015649
0.062001 0.011199
0.062046 0.0067262
0.062068 0.0022309
0.062068 -0.0022869
0.062046 -0.0068273
0.062 -0.01139
0.061932 -0.015975
0.06184 -0.020583
0.061726 -0.025214
0.061588 -0.029866
0.061427 -0.034542
0.061243 -0.039239
0.061056 -0.035524
0.060887 -0.031789
0.060738 -0.028035
0.060607 -0.024261
0.060495 -0.020468
0.060402 -0.016655
0.060329 -0.012823
0.060274 -0.0089718
0.060239 -0.0051007
0.060223 -0.0012103
0.060227 0.0026997
0.06025 0.0066291
0.060293 0.010578
0.060356 0.014546
0.060439 0.018534
0.060542 0.022541
0.060664 0.026568
0.060807 0.030614
0.06097 0.03468
0.061154 0.038765
0.061358 0.042869
0.061583 0.046993
0.061828 0.051136
0.062094 0.055299
0.062381 0.059481
0.062689 0.063682
0.063018 0.067903
0.063368 0.072143
0.06374 0.076402
0.064132 0.080681
0.064525 0.076543
0.064898 0.072383
0.065249 0.068201
0.06558 0.063995
0.065889 0.059767
0.066177 0.055517
0.066444 0.051243
0.06669 0.046948
0.066914 0.042629
0.067116 0.038288
0.067296 0.033925
0.067455 0.029538
0.067592 0.025129
0.067706 0.020698
0.067799 0.016244
0.067869 0.011767
0.067916 0.0072673
0.067941 0.0027452
0.067944 -0.0017995
0.067923 -0.0063668
0.06788 -0.010957
0.067814 -0.015569
0.067724 -0.020205
0.067611 -0.024862
0.067475 -0.029543
0.067316 -0.034246
0.067133 -0.038972
0.066926 -0.04372
0.066696 -0.048491
0.066441 -0.053284
0.066184 -0.049665
0.065945 -0.046026
0.065724 -0.042368
0.065521 -0.03869
0.065337 -0.034994
0.065171 -0.031277
0.065024 -0.027542
0.064896 -0.023787
0.064786 -0.020013
0.064696 -0.01622
0.064624 -0.012407
0.064572 -0.0085748
0.064538 -0.0047233
0.064524 -0.00085252
0.06453 0.0030376
0.064555 0.0069471
0.064599 0.010876
0.064664 0.014824
0.064748 0.018792
0.064852 0.022779
0.064976 0.026785
0.06512 0.03081
0.065284 0.034855
0.065468 0.038919
0.065673 0.043003
0.065898 0.047105
0.066144 0.051227
0.066411 0.055369
0.066698 0.059529
0.067006 0.063709
0.067314 0.059472
0.067601 0.055213
0.067866 0.050931
0.06811 0.046627
0.068332 0.0423
0.068533 0.03795
0.068712 0.033577
0.068868 0.029182
0.069003 0.024764
0.069116 0.020324
0.069206 0.015861
0.069275 0.011375
0.06932 0.0068664
0.069343 0.0023353
0.069343 -0.0022185
0.069321 -0.0067949
0.069275 -0.011394
0.069207 -0.016016
0.069115 -0.02066
0.069 -0.025327
0.068862 -0.030017
0.0687 -0.034729
0.068515 -0.039464
0.068305 -0.044222
0.068072 -0.049002
0.067815 -0.053805
0.067534 -0.058631
0.067229 -0.063479
0.066899 -0.06835
0.066545 -0.073243
0.066188 -0.069723
0.065848 -0.066184
0.065526 -0.062626
0.065222 -0.059048
0.064936 -0.055452
0.064668 -0.051835
0.064417 -0.0482
0.064186 -0.044545
0.063972 -0.04087
0.063777 -0.037177
0.0636 -0.033464
0.063442 -0.029731
0.063303 -0.02598
0.063183 -0.022208
0.063081 -0.018418
0.062998 -0.014608
0.062935 -0.010779
0.062891 -0.00693
0.062866 -0.0030619
0.06286 0.00082558
0.062874 0.0047324
0.062907 0.0086587
0.062961 0.012604
0.063034 0.016569
0.063126 0.020554
0.063239 0.024557
0.063372 0.028581
0.063525 0.032623
0.063698 0.036685
0.063892 0.040766
0.064085 0.036431
0.064256 0.032073
0.064406 0.027693
0.064533 0.02329
0.064638 0.018865
0.064722 0.014417
0.064783 0.0099468
0.064821 0.0054538
0.064837 0.00093819
0.06483 -0.0036
0.064801 -0.0081607
0.064749 -0.012744
0.064673 -0.01735
0.064575 -0.021978
0.064454 -0.026629
0.064309 -0.031303
0.064141 -0.035999
0.063949 -0.040717
0.063733 -0.045458
0.063494 -0.050222
0.063231 -0.055008
0.062944 -0.059817
0.062633 -0.064648
0.062297 -0.069502
0.061938 -0.074378
0.061554 -0.079277
0.061145 -0.084198
0.060712 -0.089142
0.060253 -0.094108
0.05977 -0.099097
0.059284 -0.095672
0.058814 -0.092228
0.058361 -0.088765
0.057926 -0.085282
0.057509 -0.081779
0.057108 -0.078257
0.056726 -0.074716
0.056361 -0.071155
0.056015 -0.067574
0.055686 -0.063974
0.055375 -0.060354
0.055082 -0.056714
0.054808 -0.053055
0.054552 -0.049377
0.054314 -0.045678
0.054095 -0.04196
0.053894 -0.038223
0.053713 -0.034466
0.05355 -0.030689
0.053406 -0.026893
0.053281 -0.023077
0.053175 -0.019241
0.053089 -0.015385
0.053021 -0.01151
0.052974 -0.0076157
0.052945 -0.0037014
0.052937 0.00023261
0.052948 0.0041863
0.052979 0.0081596
0.053029 0.012153
0.053079 0.0077295
0.053107 0.0032841
0.053112 -0.0011835
0.053095 -0.0056735
0.053055 -0.010186
0.052993 -0.01472
0.052908 -0.019277
0.0528 -0.023856
0.052669 -0.028458
0.052515 -0.033082
0.052338 -0.037728
0.052138 -0.042396
0.051914 -0.047086
0.051667 -0.051799
0.051396 -0.056534
0.051102 -0.061292
0.050783 -0.066071
0.050441 -0.070873
0.050074 -0.075698
0.049684 -0.080544
0.049269 -0.085413
0.04883 -0.090303
0.048366 -0.095216
0.047877 -0.10015
0.047364 -0.10511
0.046826 -0.11009
0.046263 -0.11509
0.045675 -0.12011
0.045062 -0.12516
0.044424 -0.13023
0.043781 -0.12688
0.043155 -0.12352
0.042546 -0.12013
0.041954 -0.11673
0.041378 -0.1133
0.040821 -0.10986
0.04028 -0.10639
0.039757 -0.10291
0.039251 -0.099404
0.038763 -0.095879
0.038292 -0.092334
0.037839 -0.088769
0.037405 -0.085184
0.036988 -0.081579
0.036589 -0.077954
0.036208 -0.074309
0.035846 -0.070644
0.035502 -0.066958
0.035176 -0.063253
0.034869 -0.059527
0.034581 -0.055781
0.034312 -0.052015
0.034061 -0.048229
0.033829 -0.044423
0.033617 -0.040596
0.033423 -0.03675
0.033249 -0.032883
0.033095 -0.028996
0.032959 -0.025089
0.032844 -0.021162
0.032748 -0.017214
0.032672 -0.013246
0.032615 -0.0092583
0.032579 -0.0052502
0.032563 -0.0012218
0.032567 0.0028267
0.032591 0.0068954
0.032636 0.010984
0.032701 0.015094
0.032787 0.019223
0.032893 0.023372
0.033021 0.027542
0.033169 0.031732
0.033338 0.035942
0.033528 0.040172
0.03374 0.044423
0.033973 0.048693
0.034227 0.052984
0.034503 0.057295
0.0348 0.061626
0.035119 0.065977
0.03546 0.070349
0.035822 0.07474
0.036207 0.079151
0.036614 0.083583
0.037043 0.088035
0.037494 0.092506
0.037968 0.096998
0.038464 0.10151
0.038983 0.10604
0.039504 0.10216
0.040005 0.098252
0.040486 0.094324
0.040948 0.090374
0.04139 0.086402
0.041812 0.082408
0.042214 0.078392
0.042596 0.074354
0.042957 0.070294
0.043299 0.066211
0.043619 0.062107
0.04392 0.05798
0.044199 0.053832
0.044458 0.049661
0.044696 0.045468
0.044913 0.041253
0.045108 0.037016
0.045283 0.032756
0.045436 0.028475
0.045567 0.024172
0.045677 0.019846
0.045766 0.015498
0.045832 0.011128
0.045877 0.0067362
0.0459 0.002322
0.0459 -0.0021144
0.045878 -0.0065729
0.045834 -0.011053
0.045768 -0.015556
0.045679 -0.020081
0.045588 -0.016192
0.045517 -0.012284
0.045465 -0.0083554
0.045433 -0.0044072
0.045421 -0.00043904
0.045429 0.0035489
0.045457 0.0075568
0.045505 0.011585
0.045573 0.015632
0.045661 0.019699
0.04577 0.023787
0.045899 0.027894
0.046049 0.032021
0.046219 0.036168
0.04641 0.040334
0.046623 0.044521
0.046856 0.048727
0.04711 0.052953
0.047385 0.057199
0.047682 0.061465
0.048 0.06575
0.04834 0.070055
0.048701 0.07438
0.049083 0.078725
0.049488 0.083089
0.049914 0.087474
0.050363 0.091878
0.050833 0.096301
0.051326 0.10074
0.051841 0.10521
0.052357 0.10125
0.052853 0.097279
0.05333 0.093281
0.053786 0.089261
0.054222 0.085219
0.054638 0.081154
0.055034 0.077067
0.055409 0.072957
0.055763 0.068825
0.056097 0.064671
0.05641 0.060494
0.056702 0.056295
0.056973 0.052074
0.057222 0.04783
0.057451 0.043563
0.057658 0.039275
0.057844 0.034964
0.058008 0.03063
0.05815 0.026274
0.05827 0.021896
0.058369 0.017495
0.058445 0.013072
0.058499 0.0086259
0.058531 0.0041579
0.058541 -0.00033265
0.058528 -0.0048456
0.058492 -0.0093809
0.058434 -0.013939
0.058353 -0.018519
0.058249 -0.023121
0.058143 -0.019311
0.058056 -0.015481
0.057988 -0.011631
0.05794 -0.0077618
0.05791 -0.003873
0.057901 3.5251e-05
0.057911 0.003963
0.057941 0.0079103
0.05799 0.011877
0.058059 0.015864
0.058149 0.019869
0.058258 0.023895
0.058388 0.02794
0.058538 0.032004
0.058708 0.036088
0.058898 0.040191
0.05911 0.044314
0.059342 0.048457
0.059594 0.052618
0.059868 0.0568
0.060162 0.061
0.060478 0.06522
0.060815 0.06946
0.061173 0.073719
0.061552 0.077997
0.061953 0.082295
0.062375 0.086612
0.062819 0.090949
0.063284 0.095305
0.063772 0.09968
0.06426 0.095639
0.064728 0.091575
0.065176 0.087489
0.065603 0.08338
0.06601 0.079248
0.066395 0.075094
0.06676 0.070917
0.067105 0.066718
0.067428 0.062496
0.067729 0.058251
0.06801 0.053984
0.068269 0.049693
0.068507 0.045381
0.068723 0.041045
0.068917 0.036687
0.06909 0.032307
0.06924 0.027903
0.069369 0.023477
0.069475 0.019028
0.069559 0.014557
0.069621 0.010063
0.06966 0.0055463
0.069676 0.0010069
0.06967 -0.0035551
0.06964 -0.0081399
0.069588 -0.012747
0.069513 -0.017377
0.069414 -0.02203
0.069292 -0.026705
0.069147 -0.031403
0.068999 -0.027688
0.06887 -0.023954
0.06876 -0.020201
0.068668 -0.016428
0.068596 -0.012636
0.068542 -0.0088252
0.068508 -0.0049949
0.068492 -0.0011453
0.068496 0.0027235
0.068519 0.0066115
0.068562 0.010519
0.068625 0.014445
0.068707 0.018391
0.068809 0.022356
0.06893 0.02634
0.069072 0.030344
0.069234 0.034366
0.069416 0.038408
0.069618 0.042469
0.069841 0.046549
0.070084 0.050648
0.070347 0.054767
0.070631 0.058905
0.070936 0.063061
0.071262 0.067237
0.071609 0.071433
0.071976 0.075647
0.072365 0.07988
0.072775 0.084132
0.073207 0.088404
0.073638 0.084259
0.074049 0.080091
0.074439 0.0759
0.074808 0.071686
0.075156 0.06745
0.075482 0.063191
0.075788 0.058909
0.076071 0.054604
0.076334 0.050276
0.076574 0.045926
0.076793 0.041552
0.07699 0.037156
0.077164 0.032737
0.077317 0.028295
0.077447 0.023831
0.077555 0.019343
0.077641 0.014833
0.077703 0.010299
0.077744 0.0057431
0.077761 0.0011642
0.077755 -0.0034376
0.077726 -0.0080622
0.077674 -0.01271
0.077599 -0.01738
0.077501 -0.022073
0.077378 -0.026789
0.077233 -0.031528
0.077063 -0.03629
0.07687 -0.041074
0.076652 -0.045881
0.076432 -0.042276
0.07623 -0.038651
0.076045 -0.035008
0.07588 -0.031345
0.075732 -0.027663
0.075603 -0.023963
0.075492 -0.020243
0.075401 -0.016504
0.075327 -0.012746
0.075273 -0.0089694
0.075238 -0.0051735
0.075222 -0.0013585
0.075224 0.0024755
0.075246 0.0063285
0.075288 0.010201
0.075348 0.014092
0.075429 0.018002
0.075528 0.021931
0.075648 0.025879
0.075787 0.029847
0.075946 0.033833
0.076126 0.037838
0.076325 0.041863
0.076544 0.045906
0.076784 0.049968
0.077044 0.05405
0.077325 0.05815
0.077626 0.062269
0.077947 0.066407
0.07829 0.070564
0.078632 0.066305
0.078953 0.062022
0.079252 0.057717
0.07953 0.053389
0.079786 0.049037
0.08002 0.044663
0.080232 0.040266
0.080423 0.035846
0.080591 0.031403
0.080737 0.026938
0.08086 0.022449
0.080961 0.017937
0.08104 0.013403
0.081095 0.0088455
0.081128 0.0042651
0.081138 -0.00033816
0.081124 -0.0049643
0.081088 -0.0096134
0.081028 -0.014285
0.080945 -0.01898
0.080838 -0.023698
0.080708 -0.028439
0.080554 -0.033202
0.080376 -0.037989
0.080174 -0.042798
0.079948 -0.047631
0.079698 -0.052486
0.079423 -0.057364
0.079124 -0.062265
0.0788 -0.067189
0.078473 -0.0637
0.078163 -0.060192
0.077871 -0.056665
0.077597 -0.053119
0.07734 -0.049554
0.077101 -0.04597
0.07688 -0.042367
0.076678 -0.038745
0.076493 -0.035105
0.076327 -0.031445
0.076179 -0.027766
0.076049 -0.024068
0.075938 -0.020351
0.075846 -0.016615
0.075772 -0.01286
0.075717 -0.0090856
0.075681 -0.0052925
0.075664 -0.0014803
0.075666 0.0023509
0.075688 0.0062011
0.075728 0.01007
0.075788 0.013959
0.075868 0.017866
0.075967 0.021792
0.076086 0.025738
0.076225 0.029702
0.076383 0.033685
0.076562 0.037688
0.07676 0.041709
0.076979 0.04575
0.077196 0.041373
0.077392 0.036974
0.077566 0.032552
0.077718 0.028107
0.077847 0.02364
0.077954 0.019149
0.078039 0.014636
0.0781 0.010099
0.07814 0.0055404
0.078156 0.00095845
0.078149 -0.0036463
0.078119 -0.008274
0.078066 -0.012924
0.07799 -0.017598
0.07789 -0.022294
0.077767 -0.027013
0.07762 -0.031755
0.077449 -0.03652
0.077255 -0.041307
0.077036 -0.046117
0.076794 -0.050951
0.076527 -0.055807
0.076235 -0.060685
0.07592 -0.065587
0.07558 -0.070511
0.075215 -0.075459
0.074825 -0.080429
0.07441 -0.085421
0.073971 -0.090437
0.073506 -0.095475
0.073037 -0.092101
0.072585 -0.088707
0.07215 -0.085294
0.071732 -0.081862
0.071331 -0.078411
0.070948 -0.074941
0.070582 -0.071451
0.070233 -0.067943
0.069903 -0.064415
0.069589 -0.060868
0.069294 -0.057302
0.069016 -0.053717
0.068757 -0.050112
0.068515 -0.046488
0.068292 -0.042845
0.068087 -0.039183
0.0679 -0.035501
0.067732 -0.031801
0.067582 -0.028081
0.067451 -0.024341
0.067339 -0.020583
0.067245 -0.016805
0.067171 -0.013008
0.067115 -0.0091914
0.067079 -0.0053557
0.067062 -0.0015007
0.067064 0.0023735
0.067086 0.0062669
0.067127 0.01018
0.067187 0.014112
0.067247 0.0096274
0.067284 0.0051204
0.067298 0.00059079
0.06729 -0.0039614
0.067258 -0.0085362
0.067204 -0.013134
0.067127 -0.017754
0.067027 -0.022396
0.066903 -0.027062
0.066756 -0.03175
0.066585 -0.03646
0.066391 -0.041193
0.066173 -0.045949
0.065932 -0.050727
0.065666 -0.055528
0.065376 -0.060351
0.065062 -0.065197
0.064724 -0.070066
0.064362 -0.074957
0.063975 -0.079871
0.063563 -0.084807
0.063127 -0.089766
0.062665 -0.094747
0.062179 -0.099751
0.061668 -0.10478
0.061131 -0.10983
0.060569 -0.1149
0.059982 -0.11999
0.059369 -0.12511
0.058731 -0.13025
0.058088 -0.12697
0.057461 -0.12368
0.056851 -0.12036
0.056258 -0.11703
0.055681 -0.11368
0.055121 -0.11031
0.054578 -0.10691
0.054052 -0.1035
0.053543 -0.10007
0.053051 -0.096622
0.052577 -0.093152
0.05212 -0.089662
0.05168 -0.086153
0.051258 -0.082623
0.050854 -0.079075
0.050468 -0.075506
0.050099 -0.071918
0.049748 -0.06831
0.049416 -0.064682
0.049102 -0.061034
0.048806 -0.057367
0.048528 -0.05368
0.048269 -0.049973
0.048028 -0.046246
0.047807 -0.0425
0.047603 -0.038734
0.047419 -0.034948
0.047254 -0.031142
0.047108 -0.027316
0.046981 -0.023471
0.046873 -0.019606
0.046785 -0.015721
0.046716 -0.011816
0.046667 -0.007891
0.046637 -0.0039464
0.046627 1.7986e-05
0.046637 0.0040022
0.046667 0.0080063
0.046718 0.01203
0.046788 0.016074
0.046878 0.020137
0.046989 0.024221
0.047121 0.028324
0.047273 0.032447
0.047445 0.03659
0.047638 0.040752
0.047853 0.044934
0.048088 0.049137
0.048344 0.053359
0.048621 0.0576
0.04892 0.061862
0.04924 0.066143
0.049582 0.070444
0.049945 0.074764
0.050329 0.079105
0.050736 0.083465
0.051164 0.087845
0.051614 0.092244
0.052087 0.096663
0.052581 0.1011
0.053076 0.097125
0.053552 0.093125
0.054008 0.089103
0.054443 0.085059
0.054858 0.080992
0.055253 0.076903
0.055627 0.072791
0.055981 0.068658
0.056314 0.064501
0.056626 0.060323
0.056917 0.056122
0.057187 0.051898
0.057436 0.047652
0.057663 0.043384
0.05787 0.039093
0.058054 0.03478
0.058217 0.030445
0.058359 0.026087
0.058478 0.021706
0.058576 0.017304
0.058651 0.012878
0.058704 0.0084307
0.058735 0.0039606
0.058744 -0.00053188
0.05873 -0.0050468
0.058693 -0.0095842
0.058634 -0.014144
0.058552 -0.018726
0.058447 -0.023331
0.058319 -0.027958
0.058188 -0.024172
0.058077 -0.020366
0.057985 -0.016541
0.057912 -0.012696
0.057858 -0.0088316
0.057823 -0.0049478
0.057808 -0.0010445
0.057813 0.0028784
0.057837 0.0068208
0.057881 0.010783
0.057945 0.014764
0.058029 0.018765
0.058133 0.022786
0.058257 0.026826
0.058401 0.030885
0.058566 0.034964
0.058751 0.039063
0.058956 0.043181
0.059183 0.047318
0.05943 0.051475
0.059697 0.055651
0.059986 0.059847
0.060296 0.064063
0.060627 0.068297
0.060979 0.072551
0.061352 0.076825
0.061747 0.081118
0.062164 0.08543
0.062602 0.089762
0.063061 0.094113
0.063522 0.090048
0.063962 0.08596
0.064381 0.08185
0.06478 0.077717
0.065158 0.073561
0.065516 0.069383
0.065852 0.065182
0.066167 0.060959
0.066462 0.056713
0.066734 0.052444
0.066986 0.048153
0.067216 0.043839
0.067424 0.039502
0.067611 0.035143
0.067776 0.030761
0.067918 0.026357
0.068039 0.02193
0.068138 0.01748
0.068214 0.013007
0.068268 0.0085124
0.068299 0.0039948
0.068308 -0.0005455
0.068293 -0.0051084
0.068256 -0.009694
0.068196 -0.014302
0.068113 -0.018933
0.068007 -0.023586
0.067877 -0.028263
0.067724 -0.032961
0.067548 -0.037683
0.067369 -0.033991
0.067208 -0.03028
0.067066 -0.02655
0.066942 -0.0228
0.066838 -0.019031
0.066752 -0.015243
0.066686 -0.011436
0.066638 -0.0076093
0.066609 -0.0037634
0.0666 0.0001018
0.066611 0.0039863
0.06664 0.0078901
0.066689 0.011813
0.066758 0.015756
0.066847 0.019717
0.066956 0.023698
0.067084 0.027698
0.067233 0.031718
0.067401 0.035756
0.06759 0.039814
0.0678 0.043891
0.068029 0.047988
0.068279 0.052104
0.06855 0.056238
0.068842 0.060392
0.069154 0.064566
0.069488 0.068758
0.069842 0.07297
0.070217 0.077201
0.070614 0.081451
0.071011 0.077284
0.071387 0.073095
0.071742 0.068883
0.072076 0.064648
0.072388 0.06039
0.072679 0.05611
0.072949 0.051807
0.073197 0.047481
0.073424 0.043133
0.073629 0.038761
0.073811 0.034367
0.073972 0.02995
0.074111 0.02551
0.074227 0.021048
0.074321 0.016563
0.074393 0.012055
0.074442 0.007524
0.074468 0.0029705
0.074471 -0.0016058
0.074452 -0.0062049
0.074409 -0.010827
0.074344 -0.015471
0.074255 -0.020139
0.074142 -0.024829
0.074006 -0.029542
0.073847 -0.034277
0.073663 -0.039036
0.073456 -0.043817
0.073225 -0.048621
0.07297 -0.053448
0.072712 -0.049861
0.072471 -0.046256
0.072249 -0.042632
0.072045 -0.038988
0.071859 -0.035325
0.071692 -0.031643
0.071543 -0.027942
0.071413 -0.024222
0.071301 -0.020483
0.071208 -0.016724
0.071134 -0.012946
0.071078 -0.0091494
0.071042 -0.0053334
0.071025 -0.0014982
0.071027 0.0023562
0.071049 0.0062297
0.07109 0.010122
0.07115 0.014034
0.07123 0.017965
0.07133 0.021915
0.071449 0.025885
0.071589 0.029873
0.071748 0.033881
0.071927 0.037907
0.072127 0.041953
0.072347 0.046018
0.072587 0.050102
0.072848 0.054205
0.073129 0.058328
0.073431 0.062469
0.073733 0.058194
0.074013 0.053896
0.074272 0.049575
0.074509 0.045231
0.074724 0.040865
0.074918 0.036476
0.075089 0.032064
0.075238 0.027629
0.075365 0.023171
0.07547 0.018691
0.075552 0.014188
0.075612 0.0096618
0.075649 0.005113
0.075663 0.00054143
0.075654 -0.0040529
0.075622 -0.0086701
0.075567 -0.01331
0.075489 -0.017973
0.075387 -0.022658
0.075262 -0.027367
0.075114 -0.032098
0.074941 -0.036852
0.074745 -0.041628
0.074525 -0.046428
0.074281 -0.05125
0.074012 -0.056095
0.07372 -0.060963
0.073403 -0.065853
0.073061 -0.070766
0.072695 -0.075702
0.072325 -0.072226
0.071973 -0.068729
0.071638 -0.065214
0.071321 -0.06168
0.071021 -0.058126
0.070739 -0.054554
0.070476 -0.050962
0.07023 -0.047351
0.070002 -0.043721
0.069793 -0.040071
0.069602 -0.036403
0.069429 -0.032715
0.069274 -0.029008
0.069139 -0.025282
0.069022 -0.021536
0.068923 -0.017771
0.068844 -0.013987
0.068784 -0.010184
0.068742 -0.006362
0.06872 -0.0025204
0.068717 0.0013405
0.068733 0.0052205
0.068769 0.0091198
0.068825 0.013038
0.0689 0.016976
0.068995 0.020933
0.069109 0.024909
0.069244 0.028904
0.069398 0.032919
0.069573 0.036953
0.069747 0.03257
0.069899 0.028165
0.070028 0.023737
0.070136 0.019286
0.070221 0.014813
0.070284 0.010316
0.070324 0.0057976
0.070342 0.0012562
0.070337 -0.003308
0.070309 -0.0078948
0.070258 -0.012504
0.070184 -0.017137
0.070086 -0.021791
0.069966 -0.026469
0.069822 -0.031169
0.069654 -0.035892
0.069463 -0.040638
0.069247 -0.045406
0.069008 -0.050197
0.068745 -0.05501
0.068458 -0.059846
0.068147 -0.064705
0.067811 -0.069587
0.067451 -0.074491
0.067066 -0.079417
0.066657 -0.084367
0.066223 -0.089338
0.065763 -0.094333
0.065279 -0.09935
0.06477 -0.10439
0.064256 -0.10102
0.06376 -0.097624
0.06328 -0.094211
0.062818 -0.09078
0.062372 -0.087329
0.061944 -0.083859
0.061534 -0.080369
0.061141 -0.07686
0.060765 -0.073332
0.060407 -0.069784
0.060067 -0.066216
0.059745 -0.062629
0.059441 -0.059023
0.059155 -0.055397
0.058887 -0.051752
0.058638 -0.048087
0.058406 -0.044403
0.058194 -0.040699
0.058 -0.036976
0.057824 -0.033233
0.057667 -0.02947
0.057529 -0.025689
0.05741 -0.021887
0.057311 -0.018066
0.05723 -0.014226
0.057168 -0.010365
0.057126 -0.0064858
0.057104 -0.0025866
0.0571 0.0013321
0.057117 0.0052703
0.057132 0.00079247
0.057125 -0.0037078
0.057095 -0.0082304
0.057042 -0.012775
0.056967 -0.017343
0.056869 -0.021933
0.056748 -0.026545
0.056603 -0.03118
0.056436 -0.035836
0.056245 -0.040516
0.056031 -0.045218
0.055793 -0.049942
0.055531 -0.054688
0.055246 -0.059457
0.054937 -0.064248
0.054603 -0.069061
0.054246 -0.073897
0.053864 -0.078755
0.053458 -0.083636
0.053028 -0.088539
0.052573 -0.093464
0.052093 -0.098411
0.051589 -0.10338
0.051059 -0.10837
0.050505 -0.11339
0.049925 -0.11842
0.049321 -0.12348
0.04869 -0.12856
0.048035 -0.13367
0.047354 -0.13879
0.046668 -0.1355
0.045999 -0.1322
0.045346 -0.12887
0.04471 -0.12552
0.044091 -0.12215
0.043489 -0.11877
0.042903 -0.11536
0.042335 -0.11193
0.041784 -0.10848
0.04125 -0.10502
0.040734 -0.10153
0.040235 -0.098024
0.039754 -0.094497
0.03929 -0.09095
0.038844 -0.087384
0.038416 -0.083797
0.038006 -0.08019
0.037614 -0.076563
0.037241 -0.072916
0.036885 -0.069249
0.036548 -0.065561
0.03623 -0.061854
0.03593 -0.058127
0.035649 -0.054379
0.035386 -0.050612
0.035143 -0.046824
0.034918 -0.043016
0.034712 -0.039188
0.034526 -0.03534
0.034359 -0.031471
0.034211 -0.027583
0.034083 -0.023674
0.033975 -0.019746
0.033886 -0.015797
0.033817 -0.011828
0.033768 -0.0078382
0.033739 -0.0038288
0.033729 0.00020086
0.033741 0.0042507
0.033772 0.0083206
0.033824 0.012411
0.033896 0.016521
0.033989 0.020652
0.034103 0.024802
0.034237 0.028973
0.034392 0.033164
0.034569 0.037375
0.034766 0.041606
0.034985 0.045858
0.035225 0.050129
0.035486 0.054421
0.035769 0.058732
0.036074 0.063064
0.0364 0.067416
0.036748 0.071788
0.037118 0.07618
0.03751 0.080593
0.037924 0.085025
0.03836 0.089477
0.038819 0.093949
0.039278 0.090006
0.039719 0.08604
0.040139 0.082053
0.040539 0.078044
0.040919 0.074012
0.041279 0.069959
0.041619 0.065883
0.041938 0.061785
0.042237 0.057666
0.042515 0.053524
0.042772 0.04936
0.043008 0.045174
0.043223 0.040966
0.043418 0.036736
0.043591 0.032484
0.043742 0.02821
0.043873 0.023913
0.043982 0.019595
0.044069 0.015254
0.044134 0.010892
0.044178 0.0065071
0.044199 0.0021003
0.044198 -0.0023286
0.044176 -0.0067797
0.044131 -0.011253
0.044063 -0.015748
0.043973 -0.020265
0.04386 -0.024805
0.043725 -0.029366
0.043567 -0.03395
0.043407 -0.03012
0.043266 -0.02627
0.043144 -0.0224
0.043042 -0.01851
0.042959 -0.0146
0.042896 -0.010671
0.042852 -0.0067211
0.042828 -0.0027515
0.042825 0.0012379
0.042841 0.0052473
0.042877 0.0092766
0.042934 0.013326
0.043011 0.017395
0.043108 0.021484
0.043225 0.025593
0.043364 0.029722
0.043523 0.033871
0.043702 0.038039
0.043903 0.042228
0.044125 0.046437
0.044368 0.050665
0.044631 0.054913
0.044917 0.059181
0.045223 0.063469
0.045551 0.067777
0.045901 0.072105
0.046273 0.076453
0.046666 0.08082
0.047081 0.085207
0.047518 0.089614
0.047956 0.085605
0.048374 0.081574
0.048772 0.07752
0.049149 0.073445
0.049506 0.069347
0.049842 0.065227
0.050158 0.061084
0.050453 0.05692
0.050727 0.052733
0.05098 0.048524
0.051213 0.044292
0.051423 0.040039
0.051613 0.035763
0.051781 0.031464
0.051927 0.027144
0.052052 0.022801
0.052155 0.018436
0.052237 0.014049
0.052296 0.0096392
0.052333 0.0052072
0.052348 0.00075305
0.05234 -0.0037234
0.052311 -0.0082222
0.052258 -0.012743
0.052183 -0.017287
0.052085 -0.021852
0.051965 -0.02644
0.051821 -0.03105
0.051654 -0.035683
0.051464 -0.040337
0.051272 -0.036579
0.051098 -0.0328
0.050944 -0.029002
0.050808 -0.025184
0.050692 -0.021347
0.050595 -0.017489
0.050517 -0.013612
0.050459 -0.0097155
0.05042 -0.005799
0.050401 -0.0018628
0.050401 0.0020931
0.050422 0.0060687
0.050462 0.010064
0.050522 0.014079
0.050603 0.018114
0.050704 0.022169
0.050825 0.026243
0.050966 0.030337
0.051128 0.03445
0.051311 0.038584
0.051514 0.042737
0.051738 0.04691
0.051983 0.051102
0.052249 0.055314
0.052536 0.059546
0.052845 0.063797
0.053174 0.068068
0.053525 0.072359
0.053898 0.076669
0.054292 0.080999
0.054687 0.076913
0.055061 0.072804
0.055415 0.068673
0.055748 0.06452
0.05606 0.060344
0.056351 0.056146
0.056621 0.051926
0.05687 0.047683
0.057098 0.043418
0.057305 0.03913
0.057489 0.03482
0.057653 0.030488
0.057794 0.026133
0.057914 0.021755
0.058012 0.017356
0.058088 0.012934
0.058141 0.008489
0.058172 0.004022
0.058181 -0.00046735
0.058168 -0.0049791
0.058131 -0.0095134
0.058072 -0.01407
0.057991 -0.018649
0.057886 -0.02325
0.057758 -0.027874
0.057607 -0.032521
0.057433 -0.037189
0.057235 -0.04188
0.057014 -0.046594
0.056769 -0.05133
0.056522 -0.047652
0.056293 -0.043955
0.056082 -0.040238
0.05589 -0.036502
0.055717 -0.032747
0.055563 -0.028971
0.055428 -0.025176
0.055311 -0.021362
0.055214 -0.017528
0.055136 -0.013674
0.055077 -0.0098006
0.055038 -0.0059077
0.055018 -0.0019951
0.055018 0.001937
0.055038 0.0058887
0.055077 0.00986
0.055136 0.013851
0.055216 0.017861
0.055315 0.021892
0.055435 0.025941
0.055574 0.030011
0.055735 0.034099
0.055915 0.038208
0.056117 0.042336
0.056339 0.046483
0.056582 0.050651
0.056845 0.054837
0.05713 0.059043
0.057436 0.063269
0.057763 0.067514
0.05809 0.063343
0.058396 0.05915
0.058681 0.054934
0.058946 0.050696
0.059188 0.046435
0.05941 0.042152
0.05961 0.037846
0.059788 0.033518
0.059945 0.029168
0.06008 0.024795
0.060193 0.020399
0.060284 0.015981
0.060353 0.011541
0.060399 0.0070782
0.060423 0.0025929
0.060425 -0.0019149
0.060404 -0.0064452
0.060361 -0.010998
0.060294 -0.015573
0.060205 -0.020171
0.060092 -0.024791
0.059957 -0.029433
0.059798 -0.034098
0.059616 -0.038786
0.05941 -0.043496
0.059181 -0.048228
0.058928 -0.052983
0.058651 -0.05776
0.05835 -0.06256
0.058025 -0.067382
0.057697 -0.06379
0.057387 -0.06018
0.057096 -0.056549
0.056822 -0.0529
0.056567 -0.04923
0.05633 -0.045541
0.056111 -0.041833
0.055911 -0.038105
0.05573 -0.034357
0.055568 -0.03059
0.055424 -0.026803
0.0553 -0.022997
0.055194 -0.019171
0.055108 -0.015325
0.055041 -0.01146
0.054994 -0.0075748
0.054966 -0.0036704
0.054957 0.00025362
0.054968 0.0041973
0.054999 0.0081605
0.05505 0.012143
0.055121 0.016146
0.055211 0.020168
0.055322 0.024209
0.055453 0.028271
0.055605 0.032351
0.055777 0.036452
0.05597 0.040572
0.056183 0.044711
0.056417 0.04887
0.05665 0.044613
0.056863 0.040334
0.057054 0.036032
0.057223 0.031708
0.057371 0.027361
0.057497 0.022992
0.057601 0.018601
0.057683 0.014187
0.057742 0.0097504
0.05778 0.0052917
0.057795 0.00081065
0.057788 -0.0036928
0.057758 -0.0082187
0.057706 -0.012767
0.057631 -0.017338
0.057532 -0.021931
0.057411 -0.026546
0.057267 -0.031184
0.057099 -0.035845
0.056908 -0.040527
0.056694 -0.045232
0.056456 -0.04996
0.056194 -0.05471
0.055909 -0.059482
0.055599 -0.064276
0.055266 -0.069093
0.054908 -0.073933
0.054527 -0.078794
0.05412 -0.083678
0.05369 -0.088584
0.053256 -0.085077
0.052839 -0.081551
0.05244 -0.078004
0.052059 -0.074438
0.051696 -0.070852
0.051351 -0.067247
0.051023 -0.063622
0.050714 -0.059977
0.050424 -0.056313
0.050151 -0.052628
0.049897 -0.048924
0.049662 -0.045201
0.049446 -0.041457
0.049248 -0.037694
0.049069 -0.033911
0.048909 -0.030108
0.048768 -0.026286
0.048646 -0.022443
0.048543 -0.018581
0.04846 -0.0147
0.048396 -0.010798
0.048352 -0.0068765
0.048328 -0.0029353
0.048323 0.0010257
0.048338 0.0050064
0.048373 0.0090069
0.048428 0.013027
0.048503 0.017067
0.048599 0.021127
0.048715 0.025207
0.04883 0.020871
0.048923 0.016512
0.048995 0.012131
0.049044 0.0077284
0.049072 0.0033033
0.049077 -0.0011441
0.049061 -0.0056136
0.049021 -0.010105
0.048959 -0.014619
0.048875 -0.019156
0.048768 -0.023714
0.048638 -0.028294
0.048485 -0.032897
0.048309 -0.037522
0.04811 -0.042169
0.047887 -0.046839
0.047641 -0.05153
0.047372 -0.056244
0.047079 -0.06098
0.046762 -0.065738
0.046421 -0.070518
0.046057 -0.075321
0.045668 -0.080145
0.045255 -0.084992
0.044818 -0.08986
0.044356 -0.094751
0.04387 -0.099664
0.04336 -0.1046
0.042824 -0.10956
0.042264 -0.11454
0.0417 -0.1111
0.041153 -0.10765
0.040624 -0.10417
0.040111 -0.10068
0.039617 -0.097165
0.03914 -0.093631
0.038681 -0.090076
0.038239 -0.086502
0.037816 -0.082908
0.03741 -0.079293
0.037023 -0.075659
0.036654 -0.072004
0.036303 -0.06833
0.03597 -0.064635
0.035656 -0.06092
0.035361 -0.057185
0.035085 -0.05343
0.034827 -0.049655
0.034588 -0.04586
0.034368 -0.042044
0.034168 -0.038209
0.033986 -0.034353
0.033824 -0.030477
0.033682 -0.026581
0.033558 -0.022665
0.033455 -0.018728
0.033371 -0.014772
0.033307 -0.010795
0.033263 -0.0067978
0.033239 -0.0027806
0.033214 -0.007179
0.033168 -0.011599
0.033098 -0.016041
0.033007 -0.020505
0.032893 -0.024991
0.032757 -0.029498
0.032598 -0.034028
0.032417 -0.038579
0.032212 -0.043152
0.031985 -0.047747
0.031735 -0.052364
0.031462 -0.057002
0.031165 -0.061662
0.030845 -0.066344
0.030501 -0.071048
0.030134 -0.075774
0.029744 -0.080521
0.029329 -0.085291
0.028891 -0.090082
0.028428 -0.094894
0.027942 -0.099729
0.027431 -0.10458
0.026896 -0.10946
0.026336 -0.11436
0.025752 -0.11928
0.025143 -0.12423
0.02451 -0.12919
0.023851 -0.13418
0.023168 -0.13919
0.022459 -0.14422
0.021747 -0.14083
0.021051 -0.13743
0.020373 -0.134
0.019711 -0.13055
0.019067 -0.12709
0.01844 -0.1236
0.017831 -0.12009
0.017239 -0.11656
0.016666 -0.11302
0.016109 -0.10945
0.015571 -0.10586
0.015051 -0.10225
0.014549 -0.098614
0.014065 -0.094962
0.013599 -0.09129
0.013152 -0.087596
0.012723 -0.083882
0.012313 -0.080147
0.011922 -0.076392
0.011549 -0.072616
0.011196 -0.068819
0.010861 -0.065001
0.010546 -0.061163
0.01025 -0.057303
0.0099728 -0.053423
0.0097154 -0.049523
0.0094776 -0.045601
0.0092594 -0.041659
0.0090611 -0.037695
0.0088825 -0.033711
0.008724 -0.029707
0.0085855 -0.025681
0.0084672 -0.021635
0.0083692 -0.017567
0.0082916 -0.013479
0.0082345 -0.0093703
0.008198 -0.0052405
0.0081821 -0.00109
0.0081871 0.0030815
0.008213 0.0072737
0.0082599 0.011487
0.0083279 0.015721
0.0084172 0.019975
0.0085277 0.024251
0.0086597 0.028547
0.0088133 0.032865
0.0089884 0.037203
0.0091853 0.041561
0.0094041 0.045941
0.0096448 0.050341
0.0099076 0.054763
0.010192 0.059205
0.0105 0.063667
0.010829 0.068151
0.011181 0.072655
0.011556 0.07718
0.011953 0.081726
0.012373 0.086293
0.012816 0.09088
0.013282 0.095488
0.01375 0.091681
0.014199 0.087852
0.014628 0.084002
0.015039 0.080131
0.01543 0.076238
0.015801 0.072324
0.016153 0.068389
0.016485 0.064432
0.016797 0.060453
0.017089 0.056453
0.017362 0.052432
0.017614 0.048389
0.017845 0.044325
0.018057 0.040239
0.018248 0.036132
0.018418 0.032003
0.018568 0.027853
0.018697 0.023681
0.018804 0.019488
0.018891 0.015273
0.018957 0.011037
0.019002 0.0067793
0.019025 0.0025
0.019027 -0.0018007
0.019007 -0.0061229
0.018965 -0.010467
0.018902 -0.014832
0.018817 -0.019219
0.01871 -0.023627
0.018581 -0.028057
0.01845 -0.024072
0.01834 -0.020067
0.01825 -0.016041
0.01818 -0.011995
0.01813 -0.0079285
0.0181 -0.0038411
0.018091 0.00026684
0.018103 0.0043954
0.018135 0.0085445
0.018189 0.012714
0.018263 0.016904
0.018358 0.021115
0.018474 0.025347
0.018611 0.029599
0.01877 0.033871
0.01895 0.038164
0.019152 0.042478
0.019375 0.046812
0.01962 0.051167
0.019887 0.055542
0.020175 0.059938
0.020486 0.064354
0.020819 0.068791
0.021174 0.073248
0.021551 0.077726
0.021951 0.082224
0.022374 0.086743
0.022819 0.091282
0.023286 0.095842
0.023777 0.10042
0.02427 0.096587
0.024743 0.09273
0.025197 0.088851
0.025631 0.084951
0.026046 0.081029
0.026442 0.077086
0.026817 0.07312
0.027173 0.069133
0.027508 0.065125
0.027824 0.061094
0.028119 0.057042
0.028394 0.052968
0.028649 0.048873
0.028883 0.044756
0.029096 0.040617
0.029289 0.036456
0.029461 0.032273
0.029612 0.028069
0.029742 0.023843
0.02985 0.019595
0.029938 0.015325
0.030003 0.011034
0.030048 0.0067209
0.030071 0.002386
0.030072 -0.0019707
0.030051 -0.0063492
0.030008 -0.010749
0.029943 -0.015171
0.029856 -0.019615
0.029747 -0.024081
0.029637 -0.020132
0.029546 -0.016163
0.029475 -0.012174
0.029424 -0.0081651
0.029393 -0.0041355
0.029383 -8.561e-05
0.029393 0.0039845
0.029423 0.008075
0.029473 0.012186
0.029545 0.016317
0.029637 0.020468
0.029749 0.02464
0.029883 0.028831
0.030038 0.033043
0.030213 0.037276
0.03041 0.041528
0.030629 0.045801
0.030869 0.050094
0.03113 0.054408
0.031413 0.058741
0.031717 0.063095
0.032044 0.067469
0.032392 0.071864
0.032762 0.076278
0.033155 0.080713
0.03357 0.085167
0.034007 0.089642
0.034466 0.094137
0.034948 0.098653
0.035453 0.10319
0.035959 0.099308
0.036446 0.095405
0.036913 0.091481
0.03736 0.087535
0.037788 0.083567
0.038196 0.079577
0.038584 0.075565
0.038952 0.071531
0.039299 0.067475
0.039626 0.063397
0.039933 0.059297
0.040219 0.055175
0.040485 0.051031
0.040729 0.046865
0.040953 0.042677
0.041156 0.038467
0.041338 0.034235
0.041498 0.02998
0.041638 0.025704
0.041755 0.021406
0.041852 0.017086
0.041926 0.012743
0.041979 0.0083788
0.04201 0.0039923
0.042019 -0.00041617
0.042006 -0.0048467
0.04197 -0.0092993
0.041913 -0.013774
0.041833 -0.018271
0.04173 -0.022789
0.041626 -0.018894
0.041541 -0.01498
0.041476 -0.011045
0.041431 -0.0070899
0.041405 -0.0031151
0.0414 0.00087971
0.041414 0.0048944
0.041449 0.0089291
0.041503 0.012984
0.041578 0.017058
0.041674 0.021153
0.04179 0.025268
0.041927 0.029402
0.042084 0.033557
0.042262 0.037731
0.042461 0.041925
0.042682 0.046139
0.042923 0.050374
0.043185 0.054628
0.043469 0.058902
0.043774 0.063196
0.044101 0.067509
0.04445 0.071843
0.04482 0.076197
0.045212 0.08057
0.045625 0.084963
0.046061 0.089376
0.046519 0.093809
0.046999 0.098262
0.047502 0.10273
0.048006 0.098791
0.04849 0.094825
0.048954 0.090837
0.049398 0.086827
0.049822 0.082795
0.050226 0.07874
0.05061 0.074663
0.050973 0.070564
0.051315 0.066443
0.051637 0.062299
0.051938 0.058133
0.052218 0.053945
0.052477 0.049734
0.052716 0.045501
0.052932 0.041246
0.053128 0.036968
0.053302 0.032669
0.053455 0.028346
0.053585 0.024002
0.053695 0.019635
0.053782 0.015246
0.053847 0.010835
0.05389 0.0064009
0.053911 0.0019449
0.053909 -0.0025335
0.053885 -0.0070342
0.053839 -0.011557
0.05377 -0.016103
0.053678 -0.02067
0.053563 -0.02526
0.053446 -0.021437
0.053349 -0.017594
0.05327 -0.013731
0.053212 -0.0098485
0.053172 -0.0059465
0.053152 -0.0020249
0.053152 0.0019165
0.053171 0.0058774
0.053211 0.0098581
0.05327 0.013858
0.053349 0.017878
0.053449 0.021918
0.053569 0.025977
0.053709 0.030056
0.053869 0.034154
0.05405 0.038272
0.054252 0.04241
0.054474 0.046567
0.054718 0.050744
0.054982 0.054941
0.055267 0.059157
0.055573 0.063393
0.055901 0.067648
0.05625 0.071923
0.05662 0.076217
0.057012 0.080531
0.057426 0.084864
0.057861 0.089217
0.058318 0.09359
0.058797 0.097982
0.059277 0.093957
0.059736 0.08991
0.060176 0.085841
0.060595 0.081749
0.060993 0.077635
0.061371 0.073498
0.061728 0.069339
0.062064 0.065157
0.06238 0.060952
0.062674 0.056725
0.062947 0.052476
0.063199 0.048204
0.063429 0.043909
0.063638 0.039592
0.063825 0.035253
0.06399 0.03089
0.064133 0.026506
0.064255 0.022098
0.064354 0.017668
0.064432 0.013216
0.064487 0.008741
0.064519 0.0042434
0.064529 -0.00027665
0.064516 -0.0048193
0.064481 -0.0093845
0.064422 -0.013972
0.064341 -0.018583
0.064236 -0.023215
0.064109 -0.027871
0.063958 -0.032549
0.063804 -0.028814
0.06367 -0.025059
0.063554 -0.021285
0.063457 -0.017492
0.063379 -0.013679
0.06332 -0.0098472
0.06328 -0.0059958
0.06326 -0.0021251
0.063259 0.0017651
0.063278 0.0056746
0.063316 0.0096036
0.063374 0.013552
0.063452 0.01752
0.063549 0.021507
0.063667 0.025513
0.063804 0.029539
0.063962 0.033584
0.06414 0.037648
0.064339 0.041732
0.064558 0.045835
0.064797 0.049958
0.065057 0.054099
0.065338 0.05826
0.06564 0.062441
0.065963 0.06664
0.066306 0.070859
0.066671 0.075098
0.067057 0.079355
0.067465 0.083632
0.067894 0.087928
0.068323 0.083807
0.068732 0.079664
0.06912 0.075498
0.069487 0.071309
0.069833 0.067098
0.070158 0.062864
0.070461 0.058607
0.070744 0.054328
0.071004 0.050026
0.071244 0.045701
0.071461 0.041353
0.071657 0.036983
0.071831 0.03259
0.071983 0.028174
0.072113 0.023736
0.07222 0.019274
0.072305 0.01479
0.072368 0.010284
0.072408 0.0057542
0.072426 0.0012021
0.07242 -0.0033728
0.072392 -0.0079704
0.07234 -0.012591
0.072266 -0.017234
0.072168 -0.021899
0.072047 -0.026588
0.071902 -0.031299
0.071734 -0.036033
0.071542 -0.04079
0.071326 -0.045569
0.071107 -0.041935
0.070907 -0.038283
0.070724 -0.034611
0.07056 -0.030919
0.070415 -0.027209
0.070288 -0.02348
0.07018 -0.019731
0.070091 -0.015963
0.070021 -0.012176
0.069969 -0.0083698
0.069937 -0.0045443
0.069924 -0.00069966
0.06993 0.0031642
0.069956 0.0070472
0.070001 0.010949
0.070065 0.014871
0.07015 0.018812
0.070253 0.022771
0.070377 0.02675
0.070521 0.030748
0.070685 0.034766
0.070869 0.038802
0.071073 0.042858
0.071297 0.046933
0.071542 0.051026
0.071808 0.05514
0.072094 0.059272
0.0724 0.063423
0.072728 0.067593
0.073076 0.071783
0.073425 0.067556
0.073752 0.063306
0.074058 0.059033
0.074342 0.054737
0.074605 0.050419
0.074846 0.046078
0.075066 0.041714
0.075263 0.037328
0.075439 0.032918
0.075593 0.028486
0.075724 0.024031
0.075833 0.019553
0.075919 0.015052
0.075983 0.010528
0.076025 0.0059821
0.076043 0.001413
0.076039 -0.003179
0.076011 -0.0077937
0.075961 -0.012431
0.075887 -0.017092
0.07579 -0.021775
0.075669 -0.026481
0.075525 -0.031209
0.075357 -0.035961
0.075165 -0.040735
0.074949 -0.045532
0.07471 -0.050352
0.074446 -0.055195
0.074158 -0.06006
0.073845 -0.064949


==> content/data/sur_state_mb_10.txt <==
0.5 0
0.49998 -0.0067199
0.49993 -0.013465
0.49985 -0.020235
0.49975 -0.018599
0.49966 -0.016957
0.49958 -0.015309
0.49949 -0.022084
0.49936 -0.028884
0.4992 -0.035709
0.49902 -0.034128
0.49886 -0.032541
0.4987 -0.030946
0.49853 -0.037776
0.49832 -0.04463
0.49808 -0.051509
0.49783 -0.049983
0.49758 -0.048449
0.49734 -0.046908
0.49709 -0.053791
0.49681 -0.060699
0.49648 -0.067631
0.49613 -0.074588
0.49574 -0.081569
0.49531 -0.088575
0.49487 -0.087175
0.49444 -0.085768
0.49402 -0.084353
0.49358 -0.091361
0.4931 -0.098394
0.49259 -0.10545
0.49207 -0.1041
0.49155 -0.10275
0.49104 -0.10138
0.49052 -0.10844
0.48996 -0.11553
0.48936 -0.12263
0.48875 -0.12134
0.48815 -0.12003
0.48755 -0.11872
0.48694 -0.12583
0.48629 -0.13296
0.48561 -0.14012
0.48491 -0.13887
0.48422 -0.13762
0.48354 -0.13635
0.48284 -0.14351
0.4821 -0.1507
0.48133 -0.15791
0.48054 -0.15671
0.47976 -0.1555
0.47899 -0.15429
0.47822 -0.15307
0.47746 -0.15184
0.4767 -0.1506
0.47593 -0.15778
0.47512 -0.16499
0.47428 -0.17223
0.47342 -0.17105
0.47257 -0.16987
0.47172 -0.16868
0.47088 -0.16749
0.47005 -0.16628
0.46922 -0.16507
0.46838 -0.17228
0.4675 -0.17951
0.46658 -0.18677
0.46565 -0.18562
0.46473 -0.18446
0.46381 -0.1833
0.46289 -0.18213
0.46199 -0.18095
0.46108 -0.17976
0.46017 -0.18699
0.45921 -0.19425
0.45822 -0.20153
0.45722 -0.2004
0.45622 -0.19927
0.45523 -0.19813
0.45424 -0.19698
0.45326 -0.19582
0.45228 -0.19465
0.45129 -0.20191
0.45026 -0.20919
0.4492 -0.21649
0.44812 -0.21539
0.44704 -0.21428
0.44597 -0.21316
0.44491 -0.21203
0.44385 -0.2109
0.4428 -0.20975
0.44176 -0.2086
0.44072 -0.20743
0.43968 -0.20626
0.43863 -0.21351
0.43755 -0.22079
0.43643 -0.22809
0.43529 -0.22698
0.43416 -0.22586
0.43303 -0.22474
0.43191 -0.2236
0.43079 -0.22246
0.42968 -0.22131
0.42858 -0.22015
0.42748 -0.21898
0.42639 -0.2178
0.42528 -0.22504
0.42414 -0.23231
0.42296 -0.2396
0.42176 -0.23849
0.42058 -0.23737
0.41939 -0.23623
0.41821 -0.23509
0.41704 -0.23394
0.41587 -0.23278
0.41471 -0.23161
0.41356 -0.23043
0.41241 -0.22924
0.41124 -0.23647
0.41004 -0.24373
0.40881 -0.25102
0.40755 -0.24989
0.40631 -0.24876
0.40507 -0.24762
0.40383 -0.24647
0.4026 -0.24531
0.40138 -0.24413
0.40014 -0.25139
0.39886 -0.25866
0.39755 -0.26596
0.39623 -0.26486
0.3949 -0.26374
0.39359 -0.26262
0.39228 -0.26148
0.39097 -0.26034
0.38967 -0.25919
0.38838 -0.25802
0.38709 -0.25685
0.38581 -0.25566
0.38454 -0.25446
0.38327 -0.25326
0.38201 -0.25204
0.38073 -0.25925
0.37941 -0.26648
0.37806 -0.27374
0.3767 -0.27259
0.37534 -0.27143
0.37398 -0.27026
0.37263 -0.26908
0.37129 -0.26789
0.36995 -0.26669
0.36862 -0.26548
0.3673 -0.26425
0.36598 -0.26302
0.36467 -0.26178
0.36336 -0.26052
0.36206 -0.25926
0.36075 -0.26641
0.3594 -0.2736
0.35801 -0.28081
0.35661 -0.27961
0.35522 -0.2784
0.35383 -0.27718
0.35245 -0.27595
0.35107 -0.2747
0.3497 -0.27345
0.34834 -0.27219
0.34698 -0.27091
0.34563 -0.26962
0.34428 -0.26833
0.34294 -0.26702
0.34161 -0.2657
0.34029 -0.26437
0.33897 -0.26302
0.33766 -0.26167
0.33633 -0.26874
0.33497 -0.27583
0.33357 -0.28295
0.33216 -0.28166
0.33076 -0.28036
0.32936 -0.27905
0.32796 -0.27773
0.32658 -0.27639
0.3252 -0.27505
0.32383 -0.27369
0.32246 -0.27232
0.32111 -0.27094
0.31975 -0.26955
0.31841 -0.26814
0.31707 -0.26673
0.31572 -0.27373
0.31434 -0.28076
0.31291 -0.28782
0.31148 -0.28647
0.31005 -0.28511
0.30863 -0.28373
0.30721 -0.28235
0.3058 -0.28095
0.3044 -0.27954
0.30301 -0.27811
0.30162 -0.27668
0.30024 -0.27523
0.29887 -0.27377
0.2975 -0.2723
0.29615 -0.27081
0.2948 -0.26931
0.29345 -0.2678
0.29212 -0.26628
0.29079 -0.26475
0.28947 -0.2632
0.28816 -0.26164
0.28685 -0.26006
0.28556 -0.25848
0.28427 -0.25688
0.28299 -0.25527
0.28172 -0.25364
0.28045 -0.25201
0.2792 -0.25035
0.27795 -0.24869
0.27671 -0.24701
0.27546 -0.25376
0.27417 -0.26053
0.27285 -0.26732
0.27152 -0.26571
0.2702 -0.26409
0.26888 -0.26245
0.26757 -0.26079
0.26627 -0.25913
0.26498 -0.25745
0.2637 -0.25576
0.26242 -0.25405
0.26116 -0.25233
0.2599 -0.2506
0.25865 -0.24885
0.25741 -0.24709
0.25618 -0.24532
0.25496 -0.24353
0.25374 -0.24173
0.25252 -0.24835
0.25126 -0.255
0.24997 -0.26167
0.24867 -0.25993
0.24737 -0.25818
0.24608 -0.25641
0.24481 -0.25463
0.24354 -0.25284
0.24228 -0.25103
0.24103 -0.24921
0.23979 -0.24738
0.23855 -0.24553
0.23731 -0.2521
0.23603 -0.25869
0.23472 -0.26531
0.2334 -0.26353
0.23209 -0.26173
0.23078 -0.25991
0.22949 -0.25808
0.2282 -0.25623
0.22693 -0.25438
0.22566 -0.2525
0.2244 -0.25061
0.22315 -0.24871
0.22191 -0.24679
0.22068 -0.24486
0.21946 -0.24292
0.21826 -0.24095
0.21706 -0.23898
0.21587 -0.23699
0.21469 -0.23498
0.21352 -0.23296
0.21236 -0.23093
0.21121 -0.22887
0.21007 -0.22681
0.20894 -0.22473
0.20782 -0.22263
0.20671 -0.22052
0.20561 -0.2184
0.20451 -0.22469
0.20337 -0.23101
0.2022 -0.23735
0.20102 -0.23529
0.19984 -0.23321
0.19868 -0.23111
0.19753 -0.229
0.19639 -0.22687
0.19526 -0.22473
0.19415 -0.22257
0.19304 -0.2204
0.19194 -0.21821
0.19086 -0.216
0.18978 -0.21378
0.18872 -0.21155
0.18767 -0.2093
0.18663 -0.20703
0.1856 -0.20475
0.18456 -0.21088
0.18349 -0.21704
0.18239 -0.22323
0.18128 -0.221
0.18018 -0.21876
0.17909 -0.21651
0.17801 -0.21424
0.17695 -0.21195
0.17589 -0.20964
0.17485 -0.20732
0.17382 -0.20499
0.1728 -0.20264
0.17177 -0.2087
0.17071 -0.21479
0.16962 -0.22091
0.16852 -0.21861
0.16744 -0.2163
0.16636 -0.21398
0.1653 -0.21163
0.16425 -0.20927
0.16321 -0.2069
0.16218 -0.2045
0.16116 -0.2021
0.16016 -0.19967
0.15916 -0.19723
0.15818 -0.19477
0.15722 -0.19229
0.15624 -0.19824
0.15523 -0.20421
0.1542 -0.2102
0.15315 -0.20778
0.15212 -0.20534
0.1511 -0.20289
0.15009 -0.20042
0.1491 -0.19794
0.14811 -0.19543
0.14714 -0.19291
0.14618 -0.19038
0.14524 -0.18782
0.1443 -0.18525
0.14338 -0.18267
0.14248 -0.18006
0.14156 -0.18588
0.14062 -0.19171
0.13965 -0.19758
0.13866 -0.19503
0.1377 -0.19246
0.13674 -0.18988
0.1358 -0.18728
0.13487 -0.18466
0.13395 -0.18202
0.13305 -0.17937
0.13216 -0.1767
0.13128 -0.17401
0.1304 -0.17975
0.12948 -0.1855
0.12854 -0.19128
0.12759 -0.18865
0.12665 -0.186
0.12573 -0.18333
0.12482 -0.18064
0.12392 -0.17794
0.12304 -0.17522
0.12217 -0.17248
0.12132 -0.16972
0.12047 -0.16695
0.11965 -0.16416
0.11883 -0.16135
0.11803 -0.15852
0.11723 -0.16412
0.11639 -0.16973
0.11553 -0.17537
0.11466 -0.17259
0.1138 -0.1698
0.11296 -0.16699
0.11213 -0.16417
0.11132 -0.16132
0.11052 -0.15846
0.10974 -0.15558
0.10896 -0.15268
0.10821 -0.14976
0.10745 -0.15526
0.10666 -0.16079
0.10584 -0.16633
0.10501 -0.16347
0.1042 -0.16058
0.10341 -0.15768
0.10263 -0.15476
0.10186 -0.15183
0.10111 -0.14887
0.10037 -0.1459
0.09965 -0.1429
0.098943 -0.13989
0.09823 -0.1453
0.09749 -0.15073
0.096722 -0.15618
0.095949 -0.15322
0.09519 -0.15024
0.094447 -0.14725
0.093697 -0.15267
0.09292 -0.15811
0.092116 -0.16358
0.091305 -0.16064
0.090509 -0.15767
0.089728 -0.15469
0.088962 -0.15169
0.088211 -0.14867
0.087476 -0.14563
0.086755 -0.14257
0.08605 -0.1395
0.08536 -0.1364
0.084665 -0.14173
0.083943 -0.14707
0.083194 -0.15244
0.08244 -0.1494
0.0817 -0.14634
0.080976 -0.14325
0.080268 -0.14015
0.079575 -0.13703
0.078897 -0.1339
0.078215 -0.13917
0.077506 -0.14448
0.07677 -0.1498
0.076029 -0.14671
0.075303 -0.14361
0.074593 -0.14048
0.073898 -0.13733
0.073219 -0.13417
0.072556 -0.13099
0.071888 -0.13622
0.071194 -0.14147
0.070474 -0.14675
0.069748 -0.14362
0.069038 -0.14046
0.068343 -0.13729
0.067665 -0.1341
0.067002 -0.13089
0.066356 -0.12766
0.065726 -0.12441
0.065112 -0.12114
0.064514 -0.11785
0.063912 -0.12298
0.063284 -0.12813
0.062631 -0.1333
0.061972 -0.13006
0.06133 -0.1268
0.060705 -0.12352
0.060095 -0.12023
0.059502 -0.11691
0.058926 -0.11357
0.058346 -0.11865
0.05774 -0.12375
0.057108 -0.12888
0.056472 -0.12559
0.055852 -0.12228
0.055249 -0.11895
0.054663 -0.1156
0.054093 -0.11223
0.05354 -0.10885
0.052984 -0.11388
0.052402 -0.11893
0.051794 -0.124
0.051183 -0.12066
0.050588 -0.1173
0.05001 -0.11392
0.049449 -0.11052
0.048904 -0.1071
0.048378 -0.10367
0.047847 -0.10864
0.047291 -0.11364
0.04671 -0.11866
0.046125 -0.11527
0.045558 -0.11186
0.045007 -0.10843
0.044473 -0.10498
0.043957 -0.10151
0.043458 -0.098017
0.042956 -0.10294
0.042429 -0.10789
0.041877 -0.11286
0.041321 -0.10941
0.040783 -0.10595
0.040262 -0.10246
0.039758 -0.098959
0.039272 -0.095435
0.038804 -0.09189
0.038354 -0.088325
0.037921 -0.084741
0.037506 -0.081136
0.037088 -0.085947
0.036647 -0.09078
0.036181 -0.095635
0.035711 -0.092076
0.03526 -0.088497
0.034826 -0.084898
0.034411 -0.081278
0.034014 -0.077639
0.033635 -0.073979
0.033253 -0.078735
0.032847 -0.083513
0.032418 -0.088312
0.031985 -0.084698
0.031571 -0.081064
0.031175 -0.077409
0.030776 -0.08217
0.030353 -0.086952
0.029906 -0.091757
0.029456 -0.088147
0.029025 -0.084517
0.028611 -0.080867
0.028216 -0.077197
0.027839 -0.073506
0.027481 -0.069795
0.02712 -0.074499
0.026736 -0.079225
0.026328 -0.083973
0.025917 -0.080307
0.025525 -0.07662
0.025151 -0.072913
0.024775 -0.077621
0.024375 -0.082351
0.023951 -0.087103
0.023525 -0.08344
0.023117 -0.079757
0.022727 -0.076054
0.022335 -0.080766
0.02192 -0.085499
0.02148 -0.090254
0.021038 -0.086595
0.020614 -0.082915
0.020209 -0.079215
0.019822 -0.075494
0.019454 -0.071753
0.019105 -0.067992
0.018753 -0.072645
0.018378 -0.07732
0.01798 -0.082016
0.017579 -0.078299
0.017197 -0.07456
0.016834 -0.070801
0.016489 -0.067022
0.016163 -0.063222
0.015857 -0.059401
0.015548 -0.063995
0.015217 -0.068611
0.014862 -0.073248
0.014505 -0.069471
0.014168 -0.065673
0.013849 -0.061854
0.013528 -0.066451
0.013184 -0.071068
0.012817 -0.075708
0.012448 -0.071933
0.012098 -0.068137
0.011767 -0.06432
0.011434 -0.068919
0.011078 -0.073538
0.010698 -0.078179
0.010317 -0.074406
0.0099543 -0.070612
0.0096107 -0.066797
0.0092863 -0.062961
0.0089812 -0.059104
0.0086954 -0.055227
0.0084079 -0.059765
0.0080977 -0.064324
0.0077646 -0.068904
0.0074297 -0.065069
0.0071139 -0.061214
0.0068176 -0.057338
0.0065195 -0.061876
0.0061988 -0.066436
0.0058551 -0.071017
0.0055096 -0.067184
0.0051833 -0.06333
0.0048764 -0.059454
0.0045888 -0.055558
0.0043208 -0.051641
0.0040725 -0.047703
0.0038228 -0.05218
0.0035506 -0.056678
0.0032559 -0.061197
0.0029597 -0.057301
0.002683 -0.053385
0.0024259 -0.049447
0.0021675 -0.053925
0.0018866 -0.058423
0.0015832 -0.062942
0.0012782 -0.059047
0.00099277 -0.055131
0.00072696 -0.051194
0.00048089 -0.047235
0.00025466 -0.043256
4.838e-05 -0.039256
-0.00015893 -0.04367
-0.00038837 -0.048106
-0.00064004 -0.052562
-0.00089296 -0.048604
-0.001126 -0.044624
-0.0013391 -0.040624
-0.0015533 -0.045038
-0.0017896 -0.049474
-0.0020481 -0.05393
-0.0023078 -0.049971
-0.0025478 -0.045992
-0.0027677 -0.041991
-0.0029676 -0.037969
-0.0031474 -0.033926
-0.0033068 -0.029862
-0.003467 -0.034213
-0.003649 -0.038585
-0.0038529 -0.042977
-0.0040577 -0.038955
-0.0042424 -0.034911
-0.0044068 -0.030847
-0.0045719 -0.035197
-0.0047588 -0.039568
-0.0049676 -0.043959
-0.0051774 -0.039936
-0.0053669 -0.035892
-0.0055362 -0.031827
-0.0057063 -0.036176
-0.0058981 -0.040546
-0.0061118 -0.044937
-0.0063264 -0.040914
-0.0065209 -0.036869
-0.006695 -0.032802
-0.0068488 -0.028715
-0.0069821 -0.024606
-0.0070948 -0.020476
-0.0072079 -0.024761
-0.0073425 -0.029067
-0.0074986 -0.033393
-0.0076554 -0.029305
-0.0077916 -0.025195
-0.0079073 -0.021064
-0.0080022 -0.016912
-0.0080763 -0.012738
-0.0081296 -0.0085436
-0.0081828 -0.012763
-0.0082572 -0.017004
-0.0083529 -0.021266
-0.0084489 -0.017112
-0.008524 -0.012937
-0.0085782 -0.0087416
-0.0086324 -0.01296
-0.0087078 -0.0172
-0.0088045 -0.02146
-0.0089014 -0.017305
-0.0089775 -0.013129
-0.0090326 -0.0089318
-0.0090878 -0.013149
-0.0091642 -0.017387
-0.0092618 -0.021646
-0.0093596 -0.01749
-0.0094366 -0.013313
-0.0094927 -0.009114
-0.0095488 -0.01333
-0.009626 -0.017566
-0.0097245 -0.021824
-0.0098232 -0.017666
-0.0099011 -0.013488
-0.009958 -0.0092876
-0.010015 -0.013502
-0.010093 -0.017737
-0.010192 -0.021993
-0.010292 -0.017834
-0.010371 -0.013654
-0.010428 -0.0094522
-0.010486 -0.013665
-0.010565 -0.017899
-0.010665 -0.022153
-0.010766 -0.017992
-0.010845 -0.013811
-0.010904 -0.0096074
-0.010962 -0.013819
-0.011042 -0.018051
-0.011143 -0.022303
-0.011244 -0.018141
-0.011324 -0.013958
-0.011384 -0.0097528
-0.011443 -0.013962
-0.011523 -0.018193
-0.011625 -0.022444
-0.011727 -0.01828
-0.011808 -0.014095
-0.011867 -0.009888
-0.011927 -0.014096
-0.012008 -0.018324
-0.012111 -0.022574
-0.012213 -0.018408
-0.012295 -0.014221
-0.012355 -0.010012
-0.012416 -0.014218
-0.012498 -0.018445
-0.0126 -0.022693
-0.012703 -0.018525
-0.012786 -0.014336
-0.012847 -0.010126
-0.012908 -0.01433
-0.01299 -0.018555
-0.013094 -0.0228
-0.013197 -0.018631
-0.01328 -0.01444
-0.013341 -0.010228
-0.013403 -0.01443
-0.013486 -0.018652
-0.01359 -0.022896
-0.013694 -0.018724
-0.013777 -0.014532
-0.013839 -0.010317
-0.013901 -0.014517
-0.013984 -0.018738
-0.014088 -0.02298
-0.014193 -0.018806
-0.014276 -0.014611
-0.014339 -0.010395
-0.014401 -0.014593
-0.014485 -0.018811
-0.01459 -0.02305
-0.014694 -0.018875
-0.014778 -0.014677
-0.014841 -0.010459
-0.014904 -0.014655
-0.014988 -0.018871
-0.015093 -0.023108
-0.015198 -0.01893
-0.015282 -0.014731
-0.015345 -0.01051
-0.015408 -0.014703
-0.015492 -0.018918
-0.015597 -0.023152
-0.015703 -0.018972
-0.015787 -0.01477
-0.01585 -0.010547
-0.015913 -0.014738
-0.015998 -0.01895
-0.016103 -0.023182
-0.016208 -0.019
-0.016293 -0.014796
-0.016356 -0.01057
-0.01642 -0.014759
-0.016504 -0.018968
-0.016609 -0.023198
-0.016715 -0.019013
-0.0168 -0.014806
-0.016863 -0.010578
-0.016926 -0.014764
-0.017011 -0.018971
-0.017116 -0.023199
-0.017222 -0.019011
-0.017306 -0.014802
-0.01737 -0.010571
-0.017433 -0.014755
-0.017517 -0.018959
-0.017623 -0.023184
-0.017728 -0.018994
-0.017812 -0.014782
-0.017876 -0.010548
-0.017939 -0.014729
-0.018023 -0.018931
-0.018128 -0.023153
-0.018234 -0.01896
-0.018318 -0.014746
-0.018381 -0.01051
-0.018444 -0.014688
-0.018528 -0.018887
-0.018633 -0.023106
-0.018738 -0.01891
-0.018822 -0.014693
-0.018885 -0.010454
-0.018948 -0.01463
-0.019031 -0.018826
-0.019136 -0.023042
-0.019241 -0.018844
-0.019324 -0.014624
-0.019387 -0.010382
-0.019449 -0.014555
-0.019532 -0.018748
-0.019637 -0.022961
-0.019741 -0.01876
-0.019824 -0.014537
-0.019886 -0.010292
-0.019948 -0.014462
-0.020031 -0.018652
-0.020135 -0.022863
-0.020238 -0.018658
-0.020321 -0.014432
-0.020383 -0.010184
-0.020444 -0.014351
-0.020526 -0.018538
-0.02063 -0.022746
-0.020733 -0.018538
-0.020815 -0.014309
-0.020876 -0.010058
-0.020936 -0.014222
-0.021018 -0.018406
-0.021121 -0.02261
-0.021223 -0.0184
-0.021305 -0.014167
-0.021365 -0.0099135
-0.021425 -0.014074
-0.021506 -0.018255
-0.021607 -0.022456
-0.021709 -0.018242
-0.02179 -0.014006
-0.021849 -0.0097494
-0.021908 -0.013906
-0.021988 -0.018084
-0.022089 -0.022282
-0.02219 -0.018065
-0.02227 -0.013826
-0.022328 -0.0095656
-0.022386 -0.013719
-0.022465 -0.017894
-0.022565 -0.022088
-0.022665 -0.017868
-0.022744 -0.013625
-0.022801 -0.0093617
-0.022859 -0.013512
-0.022937 -0.017683
-0.023036 -0.021874
-0.023134 -0.01765
-0.023212 -0.013404
-0.023268 -0.0091372
-0.023324 -0.013284
-0.023401 -0.017451
-0.023499 -0.021639
-0.023597 -0.017412
-0.023673 -0.013163
-0.023728 -0.0088919
-0.023783 -0.013035
-0.023859 -0.017199
-0.023955 -0.021383
-0.024051 -0.017152
-0.024126 -0.012899
-0.02418 -0.0086251
-0.024234 -0.012765
-0.024308 -0.016925
-0.024403 -0.021106
-0.024498 -0.016871
-0.024572 -0.012615
-0.024624 -0.0083366
-0.024676 -0.012473
-0.024749 -0.016629
-0.024842 -0.020806
-0.024936 -0.016568
-0.025008 -0.012308
-0.025059 -0.0080258
-0.025109 -0.012158
-0.025181 -0.016311
-0.025273 -0.020484
-0.025364 -0.016242
-0.025435 -0.011978
-0.025484 -0.0076926
-0.025533 -0.011821
-0.025602 -0.01597
-0.025693 -0.020139
-0.025783 -0.015893
-0.025851 -0.011626
-0.025899 -0.0073363
-0.025946 -0.011461
-0.026014 -0.015606
-0.026102 -0.019772
-0.02619 -0.015522
-0.026257 -0.01125
-0.026303 -0.0069568
-0.026348 -0.011078
-0.026413 -0.015219
-0.0265 -0.01938
-0.026586 -0.015126
-0.026651 -0.010851
-0.026695 -0.0065536
-0.026738 -0.01067
-0.026801 -0.014808
-0.026886 -0.018965
-0.02697 -0.014707
-0.027033 -0.010428
-0.027074 -0.0061263
-0.027115 -0.010239
-0.027177 -0.014372
-0.027259 -0.018526
-0.027341 -0.014264
-0.027402 -0.0099801
-0.027441 -0.0056747
-0.027479 -0.0097834
-0.027539 -0.013912
-0.027619 -0.018062
-0.027698 -0.013796
-0.027756 -0.0095079
-0.027793 -0.0051984
-0.027829 -0.0093029
-0.027886 -0.013428
-0.027964 -0.017573
-0.028041 -0.013303
-0.028097 -0.0090107
-0.028131 -0.0046971
-0.028165 -0.0087974
-0.028219 -0.012918
-0.028294 -0.017059
-0.028369 -0.012785
-0.028422 -0.0084883
-0.028453 -0.0041704
-0.028485 -0.0082665
-0.028536 -0.012383
-0.028608 -0.01652
-0.02868 -0.012241
-0.028731 -0.0079404
-0.02876 -0.0036181
-0.028788 -0.0077099
-0.028837 -0.011822
-0.028906 -0.015954
-0.028975 -0.011671
-0.029023 -0.0073665
-0.029049 -0.00304
-0.029074 -0.0071274
-0.02912 -0.011235
-0.029187 -0.015363
-0.029253 -0.011076
-0.029297 -0.0067666
-0.02932 -0.0024357
-0.029343 -0.0065188
-0.029386 -0.010622
-0.029449 -0.014746
-0.029512 -0.010454
-0.029554 -0.0061404
-0.029573 -0.0018051
-0.029593 -0.0058837
-0.029632 -0.0099826
-0.029693 -0.014102
-0.029752 -0.0098056
-0.029791 -0.0054876
-0.029807 -0.0011478
-0.029823 -0.005222
-0.029859 -0.0093164
-0.029916 -0.013431
-0.029973 -0.0091304
-0.030008 -0.004808
-0.030021 -0.0004637
-0.030033 -0.0045334
-0.030066 -0.0086234
-0.030119 -0.012734
-0.030172 -0.0084284
-0.030204 -0.0041014
-0.030213 0.0002474
-0.030222 -0.0038178
-0.030252 -0.0079032
-0.030301 -0.012009
-0.030351 -0.0076992
-0.030378 -0.0033676
-0.030384 0.00098567
-0.030389 -0.003075
-0.030415 -0.0071559
-0.030461 -0.011257
-0.030507 -0.0069427
-0.03053 -0.0026066
-0.030533 0.0017513
-0.030534 -0.0023048
-0.030556 -0.0063811
-0.030598 -0.010478
-0.030639 -0.0061588
-0.030659 -0.0018181
-0.030658 0.0025443
-0.030655 -0.0015072
-0.030673 -0.0055789
-0.030711 -0.0096709
-0.030748 -0.0053474
-0.030764 -0.0010021
-0.030758 0.003365
-0.030752 -0.00068192
-0.030765 -0.004749
-0.030799 -0.0088364
-0.030833 -0.0045083
-0.030844 -0.00015843
-0.030834 0.0042132
-0.030823 0.00017099
-0.030832 -0.0038915
-0.030862 -0.0079743
-0.030891 -0.0036416
-0.030898 0.00071296
-0.030884 0.0050893
-0.030869 0.0010516
-0.030873 -0.0030063
-0.030899 -0.0070844
-0.030923 -0.002747
-0.030926 0.0016121
-0.030907 0.0059931
-0.030887 0.00196
-0.030888 -0.0020932
-0.030908 -0.0061667
-0.030928 -0.0018247
-0.030926 0.0025391
-0.030903 0.0069246
-0.030878 0.0028963
-0.030874 -0.0011524
-0.03089 -0.0052212
-0.030905 -0.00087462
-0.030898 0.0034938
-0.03087 0.007884
-0.030841 0.0038602
-0.030831 -0.00018376
-0.030843 -0.004248
-0.030853 0.00010324
-0.030841 0.0044763
-0.030808 0.0088711
-0.030774 0.004852
-0.03076 0.00081259
-0.030766 -0.003247
-0.030771 0.0011088
-0.030755 0.0054865
-0.030716 0.0098859
-0.030677 0.0058714
-0.030657 0.0018366
-0.030658 -0.0022184
-0.030659 0.002142
-0.030637 0.0065243
-0.030593 0.010928
-0.030549 0.0069184
-0.030524 0.0028882
-0.03052 -0.0011622
-0.030515 0.0032028
-0.030488 0.0075896
-0.030439 0.011998
-0.030389 0.0079929
-0.030359 0.0039672
-0.030349 -7.8624e-05
-0.030339 0.004291
-0.030306 0.0086823
-0.030252 0.013095
-0.030196 0.0090947
-0.030161 0.0050736
-0.030146 0.0010323
-0.03013 0.0054064
-0.030091 0.0098023
-0.030031 0.01422
-0.02997 0.010224
-0.029929 0.0062071
-0.029908 0.0021702
-0.029887 0.0065489
-0.029843 0.010949
-0.029777 0.015371
-0.02971 0.01138
-0.029663 0.0073675
-0.029636 0.0033351
-0.029609 0.0077182
-0.029559 0.012123
-0.029488 0.01655
-0.029415 0.012562
-0.029362 0.0085546
-0.029329 0.0045266
-0.029296 0.0089141
-0.02924 0.013323
-0.029162 0.017754
-0.029084 0.013771
-0.029025 0.0097681
-0.028986 0.0057445
-0.028967 0.0017006
-0.028969 -0.0023636
-0.028991 -0.006448
-0.029012 -0.0021171
-0.029012 0.0022356
-0.02899 0.0066101
-0.028967 0.0025706
-0.028964 -0.0014893
-0.028982 -0.0055694
-0.028999 -0.0012341
-0.028994 0.003123
-0.028968 0.0075018
-0.02894 0.0034666
-0.028933 -0.00058887
-0.028946 -0.0046647
-0.028959 -0.000325
-0.028949 0.0040364
-0.028918 0.0084195
-0.028886 0.0043887
-0.028874 0.00033754
-0.028883 -0.0037339
-0.028891 0.00061008
-0.028877 0.0049758
-0.028841 0.0093633
-0.028804 0.0053368
-0.028788 0.0012899
-0.028791 -0.0027772
-0.028794 0.0015711
-0.028776 0.0059412
-0.028735 0.010333
-0.028693 0.0063107
-0.028672 0.0022682
-0.028671 -0.0017946
-0.028669 0.002558
-0.028645 0.0069324
-0.028599 0.011328
-0.028553 0.0073105
-0.028526 0.0032723
-0.02852 -0.00078623
-0.028513 0.0035707
-0.028484 0.0079493
-0.028434 0.01235
-0.028382 0.008336
-0.02835 0.004302
-0.028339 0.00024778
-0.028327 0.0046089
-0.028293 0.0089918
-0.028237 0.013396
-0.02818 0.009387
-0.028143 0.0053573
-0.028126 0.0013073
-0.028109 0.0056726
-0.02807 0.01006
-0.028008 0.014469
-0.027946 0.010463
-0.027904 0.0064379
-0.027882 0.002392
-0.027859 0.0067616
-0.027814 0.011153
-0.027747 0.015566
-0.027679 0.011565
-0.027631 0.0075435
-0.027604 0.0035019
-0.027575 0.0078756
-0.027525 0.012271
-0.027453 0.016688
-0.027379 0.012691
-0.027326 0.0086741
-0.027293 0.0046365
-0.027258 0.0090143
-0.027202 0.013414
-0.027124 0.017835
-0.027045 0.013842
-0.026986 0.0098292
-0.026947 0.0057957
-0.026907 0.010178
-0.026845 0.014581
-0.026761 0.019006
-0.026676 0.015018
-0.026611 0.011009
-0.026566 0.0069791
-0.02652 0.011365
-0.026452 0.015773
-0.026362 0.020202
-0.026271 0.016217
-0.0262 0.012212
-0.026149 0.0081864
-0.026097 0.012576
-0.026023 0.016988
-0.025927 0.021421
-0.02583 0.01744
-0.025753 0.013439
-0.025696 0.0094172
-0.025638 0.013811
-0.025558 0.018226
-0.025455 0.022663
-0.025352 0.018686
-0.025269 0.014689
-0.025205 0.010671
-0.025141 0.015069
-0.025054 0.019488
-0.024946 0.023929
-0.024836 0.019955
-0.024746 0.015962
-0.024677 0.011948
-0.024606 0.016349
-0.024513 0.020772
-0.024398 0.025216
-0.024282 0.021247
-0.024186 0.017257
-0.024109 0.013246
-0.024032 0.017651
-0.023933 0.022078
-0.023811 0.026526
-0.023689 0.02256
-0.023586 0.018574
-0.023503 0.014567
-0.023419 0.018975
-0.023313 0.023405
-0.023185 0.027857
-0.023056 0.023895
-0.022946 0.019912
-0.022857 0.015908
-0.022766 0.02032
-0.022653 0.024754
-0.022518 0.029209
-0.022382 0.02525
-0.022266 0.02127
-0.02217 0.01727
-0.022072 0.021686
-0.021953 0.026123
-0.021811 0.030581
-0.021668 0.026625
-0.021545 0.022649
-0.021441 0.018652
-0.021337 0.023071
-0.021211 0.027511
-0.021062 0.031973
-0.020912 0.02802
-0.020782 0.024047
-0.020672 0.020054
-0.02056 0.024476
-0.020427 0.028919
-0.020271 0.033384
-0.020114 0.029434
-0.019977 0.025464
-0.019859 0.021474
-0.019741 0.025898
-0.0196 0.030345
-0.019437 0.034813
-0.019273 0.030866
-0.019129 0.026899
-0.019004 0.022912
-0.018879 0.027339
-0.018731 0.031788
-0.018561 0.036259
-0.018389 0.032315
-0.018238 0.028351
-0.018106 0.024366
-0.017973 0.028797
-0.017818 0.033249
-0.01764 0.037722
-0.017462 0.033781
-0.017303 0.02982
-0.017164 0.025838
-0.017023 0.030271
-0.016861 0.034725
-0.016676 0.039201
-0.01649 0.035263
-0.016323 0.031304
-0.016177 0.027324
-0.016029 0.03176
-0.015859 0.036217
-0.015667 0.040695
-0.015473 0.036759
-0.015299 0.032803
-0.015145 0.028826
-0.01499 0.033263
-0.014813 0.037723
-0.014613 0.042203
-0.014412 0.03827
-0.01423 0.034315
-0.014068 0.03034
-0.013906 0.034781
-0.013721 0.039242
-0.013513 0.043725
-0.013304 0.039793
-0.013115 0.035841
-0.012946 0.031868
-0.012776 0.03631
-0.012583 0.040774
-0.012368 0.045258
-0.012151 0.041329
-0.011955 0.037378
-0.011778 0.033407
-0.011599 0.037851
-0.011399 0.042316
-0.011176 0.046803
-0.010952 0.042875
-0.010748 0.038926
-0.010563 0.034957
-0.010377 0.039403
-0.010169 0.04387
-0.0099382 0.048358
-0.0097062 0.044431
-0.0094939 0.040484
-0.0093014 0.036516
-0.0091288 0.032528
-0.0089762 0.028518
-0.0088437 0.024488
-0.0087314 0.020437
-0.0086394 0.016365
-0.0085678 0.012272
-0.0084956 0.016594
-0.0084018 0.020938
-0.0082862 0.025302
-0.0081698 0.021253
-0.0080737 0.017182
-0.007998 0.01309
-0.0079218 0.017414
-0.0078238 0.021759
-0.0077041 0.026124
-0.0075836 0.022076
-0.0074834 0.018006
-0.0074036 0.013916
-0.0073232 0.01824
-0.0072211 0.022586
-0.0070973 0.026953
-0.0069727 0.022906
-0.0068683 0.018837
-0.0067843 0.014748
-0.0066998 0.019074
-0.0065935 0.02342
-0.0064655 0.027788
-0.0063367 0.023742
-0.0062281 0.019675
-0.00614 0.015586
-0.0060513 0.019913
-0.0059408 0.024261
-0.0058086 0.02863
-0.0056756 0.024584
-0.0055628 0.020517
-0.0054704 0.01643
-0.0053775 0.020757
-0.0052628 0.025106
-0.0051264 0.029476
-0.0049891 0.025431
-0.0048721 0.021365
-0.0047755 0.017279
-0.0046783 0.021607
-0.0045594 0.025956
-0.0044187 0.030327
-0.0042771 0.026283
-0.0041559 0.022218
-0.004055 0.018132
-0.0039535 0.022461
-0.0038303 0.026811
-0.0036854 0.031182
-0.0035396 0.027138
-0.003414 0.023074
-0.0033089 0.018988
-0.0032031 0.023318
-0.0030757 0.027668
-0.0029264 0.03204
-0.0027763 0.027997
-0.0026465 0.023933
-0.002537 0.019848
-0.0024269 0.024178
-0.0022952 0.028529
-0.0021416 0.032901
-0.0019872 0.028858
-0.0018531 0.024794
-0.0017393 0.02071
-0.0016249 0.02504
-0.0014889 0.029391
-0.001331 0.033764
-0.0011723 0.029721
-0.0010338 0.025658
-0.00091574 0.021573
-0.00079705 0.025904
-0.00065665 0.030255
-0.00049445 0.034627
-0.00033142 0.030585
-0.00018865 0.026522
-6.6249e-05 0.022438
5.6765e-05 0.026768
0.00020148 0.031119
0.00036801 0.035492
0.00053537 0.03145
0.00068246 0.027386
0.00080918 0.023302
0.00093651 0.027632
0.0010856 0.031984
0.0012564 0.036356
0.0014281 0.032314
0.0015795 0.02825
0.0017105 0.024166
0.0018422 0.028496
0.0019955 0.032847
0.0021707 0.037219
0.0023467 0.033176
0.0025024 0.029113
0.0026378 0.025028
0.0027737 0.029357
0.0029314 0.033708
0.0031109 0.03808
0.0032911 0.034037
0.0034512 0.029973
0.0035908 0.025887
0.0037311 0.030217
0.003893 0.034567
0.0040768 0.038938
0.0042614 0.034894
0.0044257 0.03083
0.0045696 0.026744
0.0047142 0.031072
0.0048804 0.035422
0.0050684 0.039793
0.0052573 0.035748
0.0054259 0.031683
0.0055741 0.027596
0.0057229 0.031924
0.0058934 0.036273
0.0060856 0.040643
0.0062787 0.036597
0.0064516 0.032531
0.006604 0.028443
0.006736 0.024335
0.0068473 0.020205
0.0069379 0.016054
0.0070078 0.011881
0.0070567 0.0076875
0.0070846 0.0034727
0.0071125 0.0076724
0.0071614 0.011893
0.0072314 0.016134
0.0073017 0.011961
0.007351 0.0077663
0.0073793 0.0035504
0.0074075 0.0077491
0.0074568 0.011969
0.0075273 0.016209
0.0075979 0.012034
0.0076476 0.0078385
0.0076762 0.0036215
0.0077048 0.007819
0.0077545 0.012037
0.0078253 0.016277
0.0078962 0.012101
0.0079462 0.0079039
0.0079752 0.0036857
0.0080041 0.007882
0.0080541 0.012099
0.0081251 0.016337
0.0081964 0.01216
0.0082467 0.0079621
0.008276 0.0037427
0.0083052 0.0079378
0.0083554 0.012154
0.0084267 0.01639
0.0084983 0.012212
0.0085488 0.0080129
0.0085783 0.0037922
0.0086078 0.0079861
0.0086582 0.012201
0.0087298 0.016436
0.0088016 0.012257
0.0088523 0.008056
0.0088821 0.0038341
0.0089117 0.0080266
0.0089624 0.01224
0.0090342 0.016474
0.0091061 0.012293
0.0091571 0.0080912
0.009187 0.0038679
0.0092168 0.008059
0.0092676 0.012271
0.0093395 0.016504
0.0094116 0.012322
0.0094627 0.0081182
0.0094927 0.0038934
0.0095227 0.0080832
0.0095736 0.012294
0.0096457 0.016525
0.0097178 0.012341
0.009769 0.0081366
0.0097991 0.0039104
0.0098292 0.0080988
0.0098802 0.012308
0.0099523 0.016538
0.010025 0.012353
0.010076 0.0081463
0.010106 0.0039186
0.010136 0.0081054
0.010187 0.012313
0.010259 0.016541
0.010331 0.012355
0.010383 0.0081469
0.010413 0.0039177
0.010443 0.008103
0.010494 0.012309
0.010566 0.016536
0.010638 0.012348
0.010689 0.0081382
0.01072 0.0039074
0.01075 0.0080911
0.010801 0.012296
0.010873 0.016521
0.010945 0.012331
0.010996 0.0081199
0.011026 0.0038875
0.011056 0.0080695
0.011107 0.012272
0.011179 0.016496
0.011251 0.012304
0.011301 0.0080917
0.011331 0.0038576
0.011361 0.008038
0.011412 0.012239
0.011484 0.016461
0.011555 0.012268
0.011606 0.0080534
0.011636 0.0038176
0.011665 0.0079962
0.011716 0.012196
0.011787 0.016416
0.011859 0.012221
0.01191 0.0080046
0.011939 0.003767
0.011968 0.0079439
0.012018 0.012141
0.01209 0.01636
0.012161 0.012163
0.012211 0.0079451
0.01224 0.0037057
0.012269 0.0078808
0.012319 0.012077
0.01239 0.016293
0.012461 0.012095
0.012511 0.0078747
0.01254 0.0036334
0.012568 0.0078066
0.012618 0.012001
0.012689 0.016215
0.012759 0.012015
0.012809 0.007793
0.012837 0.0035498
0.012865 0.0077211
0.012914 0.011913
0.012984 0.016126
0.013054 0.011923
0.013104 0.0076998
0.013131 0.0034547
0.013159 0.007624
0.013208 0.011814
0.013277 0.016025
0.013347 0.01182
0.013395 0.0075948
0.013423 0.0033477
0.01345 0.007515
0.013498 0.011703
0.013567 0.015912
0.013636 0.011705
0.013684 0.0074777
0.013711 0.0032287
0.013737 0.007394
0.013785 0.01158
0.013853 0.015787
0.013922 0.011578
0.013969 0.0073484
0.013995 0.0030973
0.014021 0.0072605
0.014068 0.011444
0.014135 0.015649
0.014203 0.011438
0.01425 0.0072065
0.014275 0.0029533
0.0143 0.0071143
0.014346 0.011296
0.014413 0.015499
0.01448 0.011286
0.014526 0.0070519
0.014551 0.0027964
0.014575 0.0069553
0.01462 0.011135
0.014687 0.015335
0.014753 0.01112
0.014798 0.0068841
0.014821 0.0026265
0.014845 0.0067832
0.014889 0.010961
0.014955 0.015159
0.01502 0.010942
0.015064 0.0067031
0.015087 0.0024432
0.01511 0.0065977
0.015153 0.010773
0.015217 0.014969
0.015282 0.010749
0.015325 0.0065085
0.015347 0.0022463
0.015368 0.0063985
0.015411 0.010571
0.015474 0.014765
0.015537 0.010543
0.015579 0.0063001
0.0156 0.0020356
0.015621 0.0061855
0.015662 0.010356
0.015724 0.014547
0.015787 0.010323
0.015828 0.0060777
0.015847 0.0018109
0.015867 0.0059584
0.015907 0.010127
0.015968 0.014315
0.016029 0.010089
0.016069 0.0058412
0.016087 0.0015719
0.016106 0.005717
0.016145 0.0098827
0.016204 0.014069
0.016264 0.0098403
0.016303 0.0055901
0.01632 0.0013185
0.016337 0.0054611
0.016375 0.0096244
0.016433 0.013808
0.016492 0.0095771
0.016529 0.0053244
0.016545 0.0010503
0.016561 0.0051905
0.016597 0.0093513
0.016654 0.013533
0.016711 0.009299
0.016747 0.0050439
0.016762 0.00076727
0.016776 0.004905
0.016811 0.0090633
0.016866 0.013242
0.016922 0.0090059
0.016956 0.0047483
0.01697 0.00046913
0.016982 0.0046043
0.017016 0.0087601
0.01707 0.012936
0.017124 0.0086976
0.017157 0.0044374
0.017168 0.00015573
0.017179 0.0042883
0.017211 0.0084415
0.017264 0.012615
0.017316 0.008374
0.017348 0.0041112
0.017357 -0.00017312
0.017367 0.0039569
0.017397 0.0081075
0.017448 0.012279
0.017499 0.0080347
0.017528 0.0037693
0.017536 -0.0005176
0.017544 0.0036098
0.017573 0.0077578
0.017622 0.011926
0.017671 0.0076797
0.017699 0.0034117
0.017705 -0.00087785
0.017711 0.0032469
0.017737 0.0073922
0.017785 0.011558
0.017832 0.0073089
0.017858 0.0030382
0.017862 -0.001254
0.017866 0.002868
0.017891 0.0070107
0.017936 0.011174
0.017982 0.006922
0.018006 0.0026486
0.018008 -0.0016463
0.01801 0.0024731
0.018033 0.006613
0.018076 0.010774
0.01812 0.0065189
0.018141 0.0022428
0.018142 -0.0020548
0.018142 0.0020619
0.018163 0.0061991
0.018204 0.010357
0.018245 0.0060996
0.018265 0.0018208
0.018263 -0.0024796
0.018261 0.0016344
0.01828 0.0057689
0.018319 0.009924
0.018358 0.0056639
0.018376 0.0013823
0.018372 -0.0029208
0.018367 0.0011904
0.018384 0.0053221
0.018421 0.0094745
0.018457 0.0052116
0.018473 0.00092729
0.018467 -0.0033785
0.01846 0.00072988
0.018474 0.0048589
0.018509 0.0090084
0.018543 0.0047428
0.018556 0.00045569
0.018547 -0.0038529
0.018538 0.00025273
0.01855 0.0043789
0.018582 0.0085257
0.018614 0.0042573
0.018625 -3.2579e-05
0.018614 -0.004344
0.018602 -0.00024111
0.018612 0.0038823
0.018641 0.0080263
0.018671 0.0037551
0.018679 -0.00053759
0.018665 -0.0048518
0.018651 -0.00075171
0.018658 0.0033689
0.018685 0.0075101
0.018712 0.0032361
0.018717 -0.0010594
0.018701 -0.0053764
0.018685 -0.0012791
0.018689 0.0028387
0.018713 0.0069771
0.018737 0.0027003
0.01874 -0.001598
0.018721 -0.0059178
0.018702 -0.0018233
0.018703 0.0022917
0.018725 0.0064273
0.018746 0.0021476
0.018746 -0.0021535
0.018725 -0.0064761
0.018703 -0.0023844
0.018701 0.0017278
0.01872 0.0058606
0.018738 0.0015782
0.018736 -0.0027258
0.018711 -0.0070512
0.018686 -0.0029623
0.018682 0.0011471
0.018698 0.005277
0.018713 0.00099182
0.018707 -0.0033149
0.01868 -0.0076431
0.018652 -0.0035571
0.018645 0.00054953
0.018658 0.0046767
0.01867 0.00038868
0.018661 -0.0039208
0.018631 -0.0082518
0.0186 -0.0041686
0.018589 -6.4805e-05
0.018599 0.0040596
0.018609 -0.00023125
0.018597 -0.0045435
0.018563 -0.0088773
0.018529 -0.0047969
0.018516 -0.00069588
0.018522 0.0034257
0.018529 -0.00086789
0.018514 -0.005183
0.018477 -0.0095195
0.018439 -0.0054419
0.018423 -0.0013436
0.018426 0.0027752
0.018429 -0.0015212
0.018411 -0.005839
0.018371 -0.010178
0.01833 -0.0061035
0.01831 -0.002008
0.01831 0.0021081
0.01831 -0.002191
0.018288 -0.0065116
0.018245 -0.010854
0.018201 -0.0067815
0.018177 -0.0026888
0.018174 0.0014245
0.01817 -0.0028773
0.018145 -0.0072007
0.018098 -0.011545
0.018051 -0.007476
0.018023 -0.003386
0.018017 0.0007246
0.01801 -0.00358
0.017981 -0.007906
0.01793 -0.012254
0.017879 -0.0081868
0.017849 -0.0040994
0.017838 8.4779e-06
0.017828 -0.0042988
0.017795 -0.0086275
0.017741 -0.012978
0.017687 -0.0089136
0.017652 -0.0048289
0.017638 -0.00072369
0.017624 -0.0050336
0.017588 -0.009365
0.01753 -0.013718
0.017472 -0.0096564
0.017434 -0.0055743
0.017416 -0.0014717
0.017398 -0.0057842
0.017358 -0.010118
0.017297 -0.014474
0.017235 -0.010415
0.017193 -0.0063354
0.017171 -0.0022354
0.017149 -0.0065505
0.017106 -0.010887
0.01704 -0.015245
0.016974 -0.011189
0.016929 -0.007112
0.016903 -0.0030146
0.016898 0.0011035
0.016914 0.0052422
0.016951 0.0094015
0.016987 0.0051456
0.017002 0.00086835
0.016996 -0.0034304
0.016989 0.00068512
0.017003 0.0048213
0.017037 0.008978
0.017072 0.0047196
0.017084 0.00043976
0.017076 -0.0038615
0.017067 0.00025143
0.017078 0.004385
0.017111 0.0085392
0.017143 0.0042782
0.017154 -4.1795e-06
0.017143 -0.0043081
0.017131 -0.00019764
0.017141 0.0039334
0.017171 0.008085
0.017201 0.0038215
0.017209 -0.00046353
0.017196 -0.00477
0.017182 -0.00066215
0.017189 0.0034663
0.017217 0.0076153
0.017244 0.0033492
0.017251 -0.00093835
0.017235 -0.0052474
0.017219 -0.0011421
0.017224 0.0029837
0.017249 0.0071302
0.017274 0.0028615
0.017278 -0.0014287
0.01726 -0.0057403
0.017241 -0.0016376
0.017243 0.0024856
0.017266 0.0066295
0.017289 0.0023582
0.01729 -0.0019345
0.017269 -0.0062487
0.017248 -0.0021486
0.017248 0.001972
0.017268 0.0061133
0.017288 0.0018394
0.017286 -0.0024559
0.017263 -0.0067727
0.01724 -0.0026752
0.017236 0.0014429
0.017254 0.0055816
0.017271 0.0013051
0.017267 -0.0029928
0.017241 -0.0073122
0.017215 -0.0032173
0.017209 0.00089821
0.017224 0.0050343
0.017238 0.00075526
0.017231 -0.0035452
0.017203 -0.0078672
0.017174 -0.0037749
0.017165 0.00033803
0.017177 0.0044715
0.017189 0.00018993
0.017179 -0.0041132
0.017148 -0.0084377
0.017116 -0.0043479
0.017104 -0.00023761
0.017113 0.0038933
0.017122 -0.00039085
0.017109 -0.0046965
0.017075 -0.0090236
0.01704 -0.0049364
0.017026 -0.00082865
0.017032 0.0032997
0.017038 -0.00098701
0.017022 -0.0052952
0.016985 -0.0096249
0.016947 -0.0055403
0.016929 -0.001435
0.016933 0.0026908
0.016935 -0.0015985
0.016917 -0.0059092
0.016876 -0.010241
0.016835 -0.0061593
0.016815 -0.0020566
0.016815 0.0020667
0.016814 -0.0022252
0.016792 -0.0065384
0.016749 -0.010873
0.016705 -0.0067936
0.016681 -0.0026934
0.016678 0.0014274
0.016674 -0.002867
0.016649 -0.0071827
0.016602 -0.01152
0.016555 -0.0074429
0.016528 -0.0033452
0.016522 0.00077309
0.016515 -0.0035237
0.016486 -0.007842
0.016436 -0.012182
0.016385 -0.0081071
0.016355 -0.0040119
0.016345 0.00010394
0.016335 -0.0041953
0.016303 -0.0085161
0.01625 -0.012858
0.016196 -0.0087861
0.016162 -0.0046933
0.016149 -0.00057991
0.016135 -0.0048816
0.0161 -0.0092048
0.016043 -0.013549
0.015986 -0.0094796
0.015948 -0.0053893
0.015932 -0.0012783
0.015915 -0.0055824
0.015876 -0.009908
0.015815 -0.014255
0.015754 -0.010188
0.015714 -0.0060996
0.015693 -0.001991
0.015673 -0.0062975
0.01563 -0.010625
0.015566 -0.014975
0.015502 -0.01091
0.015457 -0.0068241
0.015434 -0.0027178
0.015409 -0.0070266
0.015363 -0.011357
0.015296 -0.015709
0.015227 -0.011646
0.015179 -0.0075625
0.015152 -0.0034585
0.015123 -0.0077696
0.015074 -0.012102
0.015002 -0.016456
0.01493 -0.012396
0.014879 -0.0083146
0.014847 -0.0042129
0.014815 -0.0085262
0.014762 -0.012861
0.014687 -0.017217
0.014611 -0.013159
0.014555 -0.0090801
0.01452 -0.0049806
0.014484 -0.0092961
0.014427 -0.013633
0.014348 -0.017991
0.014268 -0.013935
0.014209 -0.0098587
0.01417 -0.0057613
0.01413 -0.010079
0.014069 -0.014418
0.013986 -0.018779
0.013902 -0.014725
0.013839 -0.01065
0.013796 -0.0065548
0.013752 -0.010875
0.013687 -0.015216
0.0136 -0.019578
0.013512 -0.015527
0.013445 -0.011454
0.013397 -0.0073608
0.01335 -0.011683
0.013281 -0.016026
0.01319 -0.02039
0.013098 -0.01634
0.013026 -0.01227
0.012975 -0.0081787
0.012923 -0.012503
0.01285 -0.016848
0.012755 -0.021214
0.012659 -0.017166
0.012583 -0.013098
0.012528 -0.0090084
0.012472 -0.013334
0.012395 -0.017681
0.012295 -0.02205
0.012195 -0.018004
0.012115 -0.013937
0.012056 -0.0098493
0.011996 -0.014177
0.011914 -0.018526
0.01181 -0.022896
0.011706 -0.018852
0.011622 -0.014787
0.011558 -0.010701
0.011494 -0.01503
0.011408 -0.019381
0.0113 -0.023753
0.011191 -0.01971
0.011103 -0.015647
0.011035 -0.011563
0.010966 -0.015894
0.010876 -0.020247
0.010764 -0.02462
0.010651 -0.020579
0.010558 -0.016518
0.010486 -0.012435
0.010413 -0.016768
0.010318 -0.021122
0.010201 -0.025497
0.010084 -0.021458
0.0099869 -0.017398
0.0099101 -0.013317
0.0098327 -0.017651
0.0097335 -0.022006
0.0096126 -0.026383
0.0094908 -0.022345
0.0093892 -0.018287
0.0093079 -0.014207
0.0092261 -0.018543
0.0091225 -0.0229
0.008997 -0.027278
0.0088707 -0.023241
0.0087647 -0.019184
0.0086789 -0.015106
0.0085926 -0.019443
0.0084844 -0.023801
0.0083545 -0.028181
0.0082237 -0.024146
0.0081131 -0.02009
0.0080228 -0.016013
0.0079319 -0.020351
0.0078193 -0.02471
0.0076848 -0.029091
0.0075494 -0.025057
0.0074342 -0.021002
0.0073394 -0.016927
0.0072439 -0.021266
0.0071267 -0.025626
0.0069876 -0.030008
0.0068477 -0.025975
0.0067279 -0.021922
0.0066285 -0.017847
0.0065284 -0.022187
0.0064066 -0.026549
0.0062629 -0.030932
0.0061183 -0.0269
0.0059939 -0.022847
0.0058899 -0.018774
0.0057851 -0.023115
0.0056587 -0.027477
0.0055103 -0.031861
0.0053611 -0.02783
0.0052321 -0.023778
0.0051234 -0.019705
0.005014 -0.024047
0.0048828 -0.028411
0.0047298 -0.032795
0.0045759 -0.028765
0.0044422 -0.024714
0.0043288 -0.020642
0.0042148 -0.024984
0.0040789 -0.029348
0.0039212 -0.033733
0.0037626 -0.029704
0.0036243 -0.025653
0.0035062 -0.021582
0.0033874 -0.025925
0.0032469 -0.03029
0.0030844 -0.034675
0.0029211 -0.030646
0.002778 -0.026596
0.0026552 -0.022525
0.0025317 -0.026869
0.0023865 -0.031234
0.0022193 -0.03562
0.0020513 -0.031591
0.0019035 -0.027542
0.001776 -0.023471
0.0016477 -0.027815
0.0014977 -0.032181
0.0013259 -0.036567
0.0011531 -0.032538
0.0010005 -0.028489
0.00086828 -0.024419
0.00073532 -0.028763
0.0005806 -0.033128
0.00040399 -0.037515
0.00022649 -0.033486
6.9176e-05 -0.029437
-6.7833e-05 -0.025367
-0.00020553 -0.029711
-0.000365 -0.034077
-0.00054635 -0.038463
-0.00072859 -0.034435
-0.00089064 -0.030385
-0.0010324 -0.026315
-0.0011748 -0.030659
-0.001339 -0.035024
-0.0015251 -0.039411
-0.0017121 -0.035382
-0.0018789 -0.031333
-0.0020254 -0.027262
-0.0021515 -0.02317
-0.002257 -0.019058
-0.002342 -0.014924
-0.0024062 -0.010769
-0.0024496 -0.0065926
-0.0024721 -0.0023954
-0.0024946 -0.0066129
-0.0025383 -0.010851
-0.0026032 -0.015111
-0.0026683 -0.010955
-0.0027127 -0.0067789
-0.0027361 -0.0025813
-0.0027595 -0.0067984
-0.0028041 -0.011036
-0.0028699 -0.015295
-0.002936 -0.01114
-0.0029813 -0.0069627
-0.0030056 -0.0027647
-0.00303 -0.0069813
-0.0030755 -0.011219
-0.0031422 -0.015477
-0.0032092 -0.011321
-0.0032554 -0.0071439
-0.0032806 -0.0029454
-0.0033059 -0.0071616
-0.0033523 -0.011399
-0.0034199 -0.015657
-0.0034878 -0.0115
-0.0035348 -0.0073222
-0.003561 -0.0031232
-0.0035871 -0.0073388
-0.0036344 -0.011575
-0.0037029 -0.015833
-0.0037717 -0.011676
-0.0038196 -0.0074973
-0.0038466 -0.0032977
-0.0038736 -0.0075128
-0.0039218 -0.011749
-0.0039912 -0.016006
-0.0040608 -0.011848
-0.0041096 -0.007669
-0.0041375 -0.0034688
-0.0041653 -0.0076833
-0.0042143 -0.011919
-0.0042846 -0.016175
-0.0043551 -0.012017
-0.0044047 -0.007837
-0.0044334 -0.0036362
-0.0044621 -0.00785
-0.0045119 -0.012085
-0.004583 -0.01634
-0.0046543 -0.012181
-0.0047047 -0.008001
-0.0047342 -0.0037996
-0.0047638 -0.0080127
-0.0048144 -0.012247
-0.0048863 -0.016502
-0.0049584 -0.012342
-0.0050097 -0.0081609
-0.00504 -0.0039587
-0.0050703 -0.0081711
-0.0051217 -0.012404
-0.0051944 -0.016659
-0.0052673 -0.012498
-0.0053193 -0.0083162
-0.0053504 -0.0041132
-0.0053815 -0.0083249
-0.0054337 -0.012557
-0.0055071 -0.016811
-0.0055808 -0.012649
-0.0056335 -0.0084668
-0.0056654 -0.004263
-0.0056972 -0.0084738
-0.0057502 -0.012705
-0.0058243 -0.016958
-0.0058987 -0.012796
-0.0059522 -0.0086123
-0.0059848 -0.0044077
-0.0060173 -0.0086176
-0.006071 -0.012848
-0.0061459 -0.0171
-0.006221 -0.012937
-0.0062752 -0.0087525
-0.0063084 -0.0045469
-0.0063417 -0.0087559
-0.006396 -0.012986
-0.0064716 -0.017237
-0.0065474 -0.013072
-0.0066023 -0.008887
-0.0066362 -0.0046805
-0.0066701 -0.0088885
-0.0067251 -0.013117
-0.0068013 -0.017367
-0.0068778 -0.013202
-0.0069333 -0.0090157
-0.0069679 -0.0048081
-0.0070024 -0.0090151
-0.0070581 -0.013243
-0.0071349 -0.017492
-0.007212 -0.013325
-0.0072681 -0.0091381
-0.0073033 -0.0049295
-0.0073384 -0.0091354
-0.0073947 -0.013362
-0.0074721 -0.01761
-0.0075497 -0.013442
-0.0076065 -0.0092539
-0.0076422 -0.0050442
-0.007678 -0.009249
-0.0077348 -0.013475
-0.0078128 -0.017721
-0.0078909 -0.013553
-0.0079482 -0.009363
-0.0079845 -0.0051521
-0.0080208 -0.0093557
-0.0080781 -0.01358
-0.0081566 -0.017825
-0.0082353 -0.013656
-0.0082932 -0.0094649
-0.0083299 -0.0052528
-0.0083667 -0.0094552
-0.0084245 -0.013678
-0.0085036 -0.017922
-0.0085827 -0.013752
-0.008641 -0.0095594
-0.0086783 -0.005346
-0.0087155 -0.0095471
-0.0087738 -0.013769
-0.0088533 -0.018012
-0.0089329 -0.01384
-0.0089916 -0.0096461
-0.0090293 -0.0054314
-0.0090669 -0.0096311
-0.0091257 -0.013852
-0.0092055 -0.018093
-0.0092855 -0.01392
-0.0093447 -0.0097247
-0.0093827 -0.0055086
-0.0094208 -0.009707
-0.0094799 -0.013926
-0.0095601 -0.018166
-0.0096405 -0.013991
-0.0096999 -0.0097949
-0.0097384 -0.0055774
-0.0097768 -0.0097744
-0.0098362 -0.013992
-0.0099167 -0.018231
-0.0099974 -0.014054
-0.010057 -0.0098565
-0.010096 -0.0056374
-0.010135 -0.0098329
-0.010194 -0.014049
-0.010275 -0.018286
-0.010356 -0.014108
-0.010416 -0.0099089
-0.010455 -0.0056884
-0.010494 -0.0098823
-0.010554 -0.014097
-0.010635 -0.018332
-0.010716 -0.014153
-0.010777 -0.0099521
-0.010816 -0.0057299
-0.010855 -0.0099222
-0.010915 -0.014135
-0.010996 -0.018369
-0.011078 -0.014188
-0.011138 -0.0099855
-0.011178 -0.0057617
-0.011217 -0.0099524
-0.011277 -0.014164
-0.011359 -0.018396
-0.01144 -0.014213
-0.011501 -0.010009
-0.01154 -0.0057834
-0.011579 -0.0099724
-0.01164 -0.014182
-0.011721 -0.018412
-0.011803 -0.014228
-0.011864 -0.010022
-0.011903 -0.0057948
-0.011943 -0.0099819
-0.012003 -0.01419
-0.012085 -0.018419
-0.012166 -0.014232
-0.012227 -0.010024
-0.012266 -0.0057954
-0.012306 -0.0099807
-0.012366 -0.014187
-0.012448 -0.018414
-0.012529 -0.014225
-0.01259 -0.010016
-0.012629 -0.005785
-0.012669 -0.0099684
-0.012729 -0.014173
-0.012811 -0.018398
-0.012892 -0.014207
-0.012953 -0.009996
-0.012992 -0.0057632
-0.013031 -0.0099447
-0.013091 -0.014147
-0.013173 -0.01837
-0.013254 -0.014178
-0.013314 -0.0099645
-0.013354 -0.0057297
-0.013393 -0.0099092
-0.013453 -0.01411
-0.013534 -0.01833
-0.013615 -0.014136
-0.013675 -0.009921
-0.013714 -0.0056841
-0.013753 -0.0098617
-0.013813 -0.01406
-0.013894 -0.018279
-0.013975 -0.014083
-0.014035 -0.0098652
-0.014073 -0.0056263
-0.014112 -0.0098017
-0.014171 -0.013998
-0.014252 -0.018215
-0.014332 -0.014016
-0.014392 -0.0097968
-0.01443 -0.0055557
-0.014469 -0.0097291
-0.014528 -0.013923
-0.014608 -0.018138
-0.014688 -0.013937
-0.014747 -0.0097154
-0.014785 -0.0054722
-0.014823 -0.0096433
-0.014882 -0.013835
-0.014961 -0.018048
-0.015041 -0.013845
-0.0151 -0.0096208
-0.015137 -0.0053754
-0.015175 -0.0095442
-0.015233 -0.013734
-0.015312 -0.017944
-0.015391 -0.013739
-0.015449 -0.0095127
-0.015486 -0.0052649
-0.015523 -0.0094315
-0.015581 -0.013619
-0.015659 -0.017827
-0.015738 -0.013619
-0.015795 -0.0093906
-0.015832 -0.0051405
-0.015868 -0.0093047
-0.015925 -0.01349
-0.016003 -0.017695
-0.016081 -0.013485
-0.016138 -0.0092543
-0.016173 -0.0050018
-0.016209 -0.0091636
-0.016265 -0.013346
-0.016342 -0.017549
-0.016419 -0.013337
-0.016475 -0.0091035
-0.01651 -0.0048486
-0.016545 -0.0090079
-0.0166 -0.013188
-0.016677 -0.017388
-0.016753 -0.013174
-0.016809 -0.0089379
-0.016843 -0.0046805
-0.016876 -0.0088373
-0.016931 -0.013015
-0.017007 -0.017213
-0.017082 -0.012996
-0.017137 -0.0087572
-0.01717 -0.0044972
-0.017203 -0.0086515
-0.017256 -0.012826
-0.017331 -0.017022
-0.017405 -0.012802
-0.017459 -0.0085611
-0.017491 -0.0042985
-0.017523 -0.0084502
-0.017575 -0.012622
-0.017649 -0.016815
-0.017723 -0.012593
-0.017775 -0.0083493
-0.017806 -0.0040841
-0.017837 -0.0082331
-0.017888 -0.012403
-0.017961 -0.016593
-0.018033 -0.012368
-0.018085 -0.0081215
-0.018114 -0.0038536
-0.018144 -0.0079999
-0.018195 -0.012167
-0.018266 -0.016354
-0.018337 -0.012127
-0.018387 -0.0078775
-0.018416 -0.0036068
-0.018444 -0.0077504
-0.018493 -0.011915
-0.018563 -0.016099
-0.018633 -0.011869
-0.018682 -0.0076169
-0.018709 -0.0033434
-0.018736 -0.0074842
-0.018784 -0.011646
-0.018853 -0.015828
-0.018922 -0.011594
-0.018969 -0.0073395
-0.018995 -0.0030632
-0.019021 -0.0072012
-0.019067 -0.01136
-0.019134 -0.015539
-0.019201 -0.011303
-0.019247 -0.007045
-0.019272 -0.0027659
-0.019296 -0.006901
-0.019341 -0.011057
-0.019406 -0.015233
-0.019472 -0.010994
-0.019516 -0.0067333
-0.019539 -0.0024513
-0.019562 -0.0065834
-0.019605 -0.010736
-0.019669 -0.014909
-0.019733 -0.010667
-0.019776 -0.006404
-0.019797 -0.002119
-0.019818 -0.0062482
-0.01986 -0.010398
-0.019922 -0.014568
-0.019984 -0.010323
-0.020025 -0.0060569
-0.020045 -0.001769
-0.020064 -0.0058952
-0.020104 -0.010042
-0.020165 -0.014209
-0.020225 -0.0099613
-0.020264 -0.0056919
-0.020282 -0.0014009
-0.020299 -0.0055241
-0.020337 -0.0096678
-0.020396 -0.013832
-0.020454 -0.0095811
-0.020492 -0.0053086
-0.020507 -0.0010145
-0.020523 -0.0051347
-0.020559 -0.0092753
-0.020616 -0.013436
-0.020672 -0.0091824
-0.020707 -0.0049068
-0.020721 -0.0006097
-0.020735 -0.0047268
-0.020769 -0.0088643
-0.020823 -0.013022
-0.020878 -0.0087652
-0.020911 -0.0044865
-0.020923 -0.00018625
-0.020934 -0.0043002
-0.020966 -0.0084346
-0.021018 -0.01259
-0.02107 -0.0083292
-0.021101 -0.0040474
-0.021111 0.00025603
-0.02112 -0.0038547
-0.021149 -0.007986
-0.0212 -0.012138
-0.02125 -0.0078743
-0.021278 -0.0035893
-0.021286 0.00071731
-0.021292 -0.0033903
-0.02132 -0.0075184
-0.021368 -0.011667
-0.021415 -0.0074003
-0.021441 -0.003112
-0.021446 0.0011977
-0.021451 -0.0029066
-0.021475 -0.0070315
-0.021521 -0.011177
-0.021566 -0.006907
-0.02159 -0.0026155
-0.021592 0.0016975
-0.021594 -0.0024037
-0.021616 -0.0065253
-0.021659 -0.010667
-0.021702 -0.0063943
-0.021723 -0.0020996
-0.021723 0.0022166
-0.021722 -0.0018813
-0.021742 -0.0059997
-0.021782 -0.010139
-0.021822 -0.0058622
-0.021841 -0.0015642
-0.021838 0.0027553
-0.021834 -0.0013393
-0.021851 -0.0054544
-0.021889 -0.00959
-0.021926 -0.0053104
-0.021942 -0.0010091
-0.021936 0.0033137
-0.02193 -0.00077768
-0.021944 -0.0048895
-0.021979 -0.0090218
-0.022013 -0.0047389
-0.022026 -0.00043435
-0.022017 0.0038918
-0.022008 -0.0001963
-0.022019 -0.0043048
-0.022051 -0.0084338
-0.022083 -0.0041476
-0.022093 0.00016024
-0.022081 0.0044896
-0.022069 0.00040489
-0.022077 -0.0037003
-0.022106 -0.007826
-0.022134 -0.0035365
-0.022141 0.00077467
-0.022126 0.0051074
-0.022111 0.001026
-0.022116 -0.003076
-0.022142 -0.0071983
-0.022167 -0.0029055
-0.022171 0.001409
-0.022153 0.005745
-0.022134 0.0016669
-0.022136 -0.0024317
-0.022159 -0.0065507
-0.022181 -0.0022545
-0.022181 0.0020633
-0.02216 0.0064026
-0.022138 0.0023278
-0.022137 -0.0017674
-0.022156 -0.0058832
-0.022175 -0.0015836
-0.022172 0.0027375
-0.022147 0.0070801
-0.022122 0.0030087
-0.022117 -0.0010833
-0.022133 -0.0051957
-0.022148 -0.00089285
-0.022142 0.0034316
-0.022114 0.0077776
-0.022085 0.0037094
-0.022077 -0.0003792
-0.022089 -0.0044883
-0.022101 -0.00018215
-0.022091 0.0041456
-0.022059 0.0084949
-0.022027 0.0044301
-0.022015 0.00034474
-0.022023 -0.0037611
-0.022031 0.00054841
-0.022018 0.0048795
-0.021983 0.0092321
-0.021947 0.0051705
-0.021931 0.0010885
-0.021936 -0.003014
-0.02194 0.0012988
-0.021923 0.0056331
-0.021884 0.009989
-0.021844 0.0059307
-0.021824 0.001852
-0.021825 -0.0022472
-0.021826 0.0020688
-0.021805 0.0064064
-0.021762 0.010766
-0.021718 0.0067106
-0.021695 0.0026352
-0.021692 -0.0014608
-0.021688 0.0028585
-0.021663 0.0071994
-0.021616 0.011562
-0.021568 0.0075101
-0.021541 0.0034378
-0.021534 -0.00065487
-0.021527 0.0036677
-0.021497 0.0080118
-0.021446 0.012377
-0.021395 0.0083289
-0.021363 0.0042599
-0.021352 0.00017043
-0.02134 0.0044962
-0.021307 0.0088435
-0.021252 0.013212
-0.021196 0.009167
-0.02116 0.0051012
-0.021145 0.0010149
-0.021129 0.0053439
-0.021092 0.0096943
-0.021032 0.014066
-0.020972 0.010024
-0.020932 0.0059616
-0.020912 0.0018784
-0.020892 0.0062105
-0.02085 0.010564
-0.020786 0.014939
-0.020722 0.0109
-0.020678 0.0068408
-0.020654 0.0027607
-0.020629 0.0070959
-0.020583 0.011453
-0.020514 0.015831
-0.020445 0.011795
-0.020396 0.0077386
-0.020368 0.0036616
-0.020339 0.0079999
-0.020288 0.01236
-0.020215 0.016741
-0.020141 0.012708
-0.020088 0.0086548
-0.020055 0.0045809
-0.020021 0.0089221
-0.019966 0.013285
-0.019888 0.017669
-0.01981 0.013639
-0.019752 0.009589
-0.019714 0.0055181
-0.019697 0.0014266
-0.0197 -0.0026854
-0.019724 -0.0068179
-0.019747 -0.0025353
-0.019749 0.0017689
-0.019729 0.0060946
-0.019709 0.0020061
-0.019709 -0.002103
-0.01973 -0.0062325
-0.019751 -0.0019469
-0.01975 0.0023602
-0.019727 0.0066889
-0.019704 0.0026033
-0.019701 -0.0015028
-0.019719 -0.0056294
-0.019736 -0.0013408
-0.019732 0.0029693
-0.019707 0.0073009
-0.01968 0.0032183
-0.019674 -0.00088485
-0.019689 -0.0050085
-0.019703 -0.000717
-0.019696 0.0035961
-0.019667 0.0079306
-0.019638 0.003851
-0.019629 -0.00024921
-0.019641 -0.0043699
-0.019652 -7.5463e-05
-0.019641 0.0042405
-0.019609 0.008578
-0.019576 0.0045013
-0.019564 0.0004041
-0.019572 -0.0037137
-0.01958 0.00058373
-0.019567 0.0049027
-0.019531 0.0092431
-0.019495 0.0051693
-0.01948 0.001075
-0.019485 -0.0030398
-0.019489 0.0012605
-0.019472 0.0055824
-0.019433 0.0099257
-0.019394 0.0058549
-0.019375 0.0017635
-0.019376 -0.0023484
-0.019377 0.0019548
-0.019356 0.0062796
-0.019314 0.010626
-0.019271 0.0065579
-0.019249 0.0024694
-0.019247 -0.0016396
-0.019244 0.0026665
-0.01922 0.0069942
-0.019174 0.011343
-0.019127 0.0072783
-0.019101 0.0031927
-0.019096 -0.0009135
-0.019089 0.0033955
-0.019062 0.007726
-0.019012 0.012078
-0.018962 0.0080159
-0.018932 0.0039331
-0.018923 -0.0001702
-0.018913 0.0041417
-0.018881 0.008475
-0.018828 0.01283
-0.018774 0.0087705
-0.01874 0.0046906
-0.018727 0.00059012
-0.018713 0.0049048
-0.018678 0.009241
-0.018621 0.013599
-0.018563 0.0095421
-0.018525 0.005465
-0.018508 0.0013673
-0.018491 0.0056848
-0.018451 0.010024
-0.01839 0.014384
-0.018329 0.01033
-0.018287 0.006256
-0.018266 0.0021611
-0.018244 0.0064813
-0.018201 0.010823
-0.018136 0.015186
-0.01807 0.011135
-0.018025 0.0070636
-0.018 0.0029713
-0.017974 0.0072943
-0.017927 0.011639
-0.017858 0.016005
-0.017788 0.011956
-0.017738 0.0078873
-0.017709 0.0037978
-0.017679 0.0081234
-0.017628 0.01247
-0.017554 0.016839
-0.01748 0.012793
-0.017427 0.008727
-0.017393 0.0046401
-0.017359 0.0089684
-0.017303 0.013318
-0.017226 0.017689
-0.017148 0.013646
-0.017089 0.0095824
-0.017052 0.0054981
-0.017013 0.009829
-0.016953 0.014181
-0.016872 0.018555
-0.016789 0.014514
-0.016726 0.010453
-0.016684 0.0063715
-0.016642 0.010705
-0.016577 0.01506
-0.016491 0.019436
-0.016404 0.015398
-0.016337 0.011339
-0.016291 0.0072598
-0.016244 0.011596
-0.016175 0.015953
-0.016084 0.020332
-0.015992 0.016296
-0.015921 0.01224
-0.01587 0.0081628
-0.015818 0.012501
-0.015745 0.016861
-0.01565 0.021242
-0.015554 0.017209
-0.015478 0.013155
-0.015422 0.0090801
-0.015366 0.013421
-0.015288 0.017783
-0.015188 0.022166
-0.015087 0.018135
-0.015007 0.014084
-0.014946 0.010011
-0.014885 0.014354
-0.014803 0.018718
-0.014698 0.023104
-0.014593 0.019075
-0.014508 0.015026
-0.014443 0.010956
-0.014377 0.015301
-0.01429 0.019667
-0.01418 0.024055
-0.01407 0.020029
-0.01398 0.015981
-0.01391 0.011913
-0.01384 0.016261
-0.013748 0.020629
-0.013633 0.025019
-0.013518 0.020995
-0.013424 0.016949
-0.013349 0.012884
-0.013274 0.017233
-0.013177 0.021603
-0.013058 0.025995
-0.012938 0.021973
-0.012838 0.01793
-0.012758 0.013866
-0.012678 0.018217
-0.012576 0.022589
-0.012452 0.026983
-0.012327 0.022963
-0.012223 0.018921
-0.012138 0.014859
-0.012053 0.019212
-0.011946 0.023587
-0.011817 0.027982
-0.011687 0.023964
-0.011578 0.019924
-0.011488 0.015864
-0.011398 0.020219
-0.011286 0.024595
-0.011152 0.028992
-0.011017 0.024975
-0.010902 0.020937
-0.010808 0.016879
-0.010712 0.021235
-0.010595 0.025613
-0.010456 0.030012
-0.010316 0.025997
-0.010196 0.02196
-0.010097 0.017903
-0.0099962 0.022261
-0.009874 0.026641
-0.0097298 0.031041
-0.0095846 0.027027
-0.0094596 0.022993
-0.0093547 0.018937
-0.0092491 0.023296
-0.0091217 0.027677
-0.0089723 0.032079
-0.008822 0.028067
-0.0086917 0.024033
-0.0085817 0.019979
-0.0084709 0.02434
-0.0083382 0.028722
-0.0081836 0.033125
-0.008028 0.029114
-0.0078925 0.025082
-0.0077772 0.021029
-0.0076612 0.025391
-0.0075233 0.029774
-0.0073634 0.034179
-0.0072025 0.030169
-0.0070618 0.026138
-0.0069412 0.022086
-0.0068199 0.026449
-0.0066767 0.030833
-0.0065115 0.035239
-0.0063453 0.03123
-0.0061992 0.0272
-0.0060734 0.023149
-0.0059467 0.027513
-0.0057982 0.031898
-0.0056277 0.036305
-0.0054562 0.032297
-0.0053048 0.028267
-0.0051736 0.024218
-0.0050416 0.028582
-0.0048877 0.032968
-0.0047118 0.037376
-0.004535 0.033368
-0.0043782 0.02934
-0.0042416 0.025291
-0.0041042 0.029656
-0.003945 0.034043
-0.0037638 0.038451
-0.0035815 0.034444
-0.0034194 0.030416
-0.0032774 0.026368
-0.0031346 0.030734
-0.00297 0.035121
-0.0027834 0.03953
-0.0025958 0.035523
-0.0024282 0.031496
-0.0022808 0.027448
-0.0021538 0.023379
-0.0020471 0.019288
-0.0019609 0.015177
-0.0018954 0.011045
-0.0018505 0.006892
-0.0018265 0.0027178
-0.0018023 0.0069584
-0.0017569 0.01122
-0.0016901 0.015503
-0.0016229 0.011371
-0.0015764 0.0072181
-0.0015508 0.0030443
-0.0015249 0.0072851
-0.0014779 0.011547
-0.0014094 0.01583
-0.0013406 0.011698
-0.0012925 0.0075458
-0.0012652 0.0033721
-0.0012377 0.0076132
-0.001189 0.011875
-0.0011189 0.016159
-0.0010485 0.012027
-0.0009987 0.0078746
-0.00096976 0.0037011
-0.00094066 0.0079423
-0.00089029 0.012205
-0.00081856 0.016488
-0.00074645 0.012357
-0.00069504 0.0082043
-0.00066446 0.0040309
-0.0006337 0.0082723
-0.00058168 0.012535
-0.0005083 0.016818
-0.00043453 0.012687
-0.00038148 0.0085347
-0.00034924 0.0043614
-0.00031683 0.0086028
-0.00026316 0.012865
-0.00018812 0.017149
-0.00011271 0.013018
-5.8001e-05 0.0088654
-2.4107e-05 0.0046921
9.9572e-06 0.0089336
6.5281e-05 0.013196
0.00014197 0.01748
0.00021904 0.013348
0.0002754 0.0091962
0.00031095 0.0050229
0.00034667 0.0092644
0.00040365 0.013527
0.00048199 0.01781
0.00056071 0.013679
0.00061873 0.0095268
0.00065593 0.0053534
0.0006933 0.0095948
0.00075193 0.013857
0.00083192 0.018141
0.0009123 0.014009
0.00097196 0.0098568
0.0010108 0.0056833
0.0010498 0.0099246
0.0011101 0.014187
0.0011918 0.01847
0.0012738 0.014339
0.0013351 0.010186
0.0013756 0.0060123
0.0014162 0.010253
0.0014782 0.014515
0.0015615 0.018798
0.0016451 0.014667
0.0017081 0.010514
0.0017502 0.0063401
0.0017925 0.010581
0.0018561 0.014843
0.001941 0.019125
0.0020263 0.014993
0.0020909 0.01084
0.0021346 0.0066663
0.0021786 0.010907
0.0022438 0.015168
0.0023303 0.019451
0.0024172 0.015318
0.0024834 0.011165
0.0025288 0.0069905
0.0025744 0.011231
0.0026412 0.015492
0.0027293 0.019774
0.0028179 0.015641
0.0028857 0.011487
0.0029327 0.0073125
0.0029799 0.011552
0.0030483 0.015813
0.003138 0.020095
0.0032282 0.015961
0.0032976 0.011807
0.0033462 0.0076319
0.003395 0.011871
0.003465 0.016131
0.0035563 0.020412
0.0036481 0.016279
0.0037191 0.012124
0.0037692 0.0079482
0.0038196 0.012187
0.0038912 0.016447
0.0039841 0.020727
0.0040774 0.016593
0.00415 0.012438
0.0042017 0.0082611
0.0042536 0.012499
0.0043268 0.016758
0.0044213 0.021038
0.0045161 0.016903
0.0045902 0.012747
0.0046435 0.0085703
0.004697 0.012808
0.0047717 0.017066
0.0048677 0.021345
0.0049641 0.01721
0.0050397 0.013053
0.0050946 0.0088752
0.0051495 0.013112
0.0052257 0.01737
0.0053233 0.021648
0.0054212 0.017512
0.0054983 0.013354
0.0055547 0.0091756
0.0056111 0.013412
0.0056888 0.017668
0.0057879 0.021946
0.0058873 0.017809
0.0059659 0.013651
0.0060237 0.009471
0.0060817 0.013706
0.0061608 0.017962
0.0062613 0.022239
0.0063622 0.018101
0.0064423 0.013941
0.0065015 0.009761
0.0065609 0.013995
0.0066415 0.01825
0.0067435 0.022526
0.0068458 0.018387
0.0069273 0.014227
0.006988 0.010045
0.0070488 0.014278
0.0071308 0.018532
0.0072342 0.022807
0.0073378 0.018667
0.0074208 0.014505
0.0074828 0.010323
0.007545 0.014555
0.0076284 0.018808
0.0077332 0.023081
0.0078382 0.01894
0.0079225 0.014778
0.0079859 0.010594
0.0080495 0.014825
0.0081342 0.019076
0.0082403 0.023349
0.0083467 0.019206
0.0084323 0.015043
0.0084971 0.010858
0.0085619 0.015087
0.008648 0.019338
0.0087554 0.023609
0.008863 0.019465
0.0089499 0.0153
0.009016 0.011114
0.0090821 0.015342
0.0091695 0.019591
0.0092781 0.023861
0.009387 0.019716
0.0094752 0.01555
0.0095425 0.011362
0.0096099 0.015589
0.0096984 0.019837
0.0098083 0.024105
0.0099184 0.019958
0.010008 0.015791
0.010076 0.011602
0.010145 0.015827
0.010235 0.020073
0.010346 0.02434
0.010457 0.020192
0.010548 0.016023
0.010617 0.011832
0.010687 0.016056
0.010778 0.0203
0.01089 0.024566
0.011002 0.020416
0.011094 0.016245
0.011165 0.012053
0.011236 0.016275
0.011328 0.020518
0.011441 0.024782
0.011554 0.02063
0.011647 0.016458
0.011719 0.012264
0.011791 0.016484
0.011884 0.020725
0.011998 0.024987
0.012113 0.020834
0.012206 0.01666
0.012279 0.012464
0.012352 0.016683
0.012446 0.020922
0.012561 0.025182
0.012677 0.021027
0.012771 0.016851
0.012845 0.012653
0.012919 0.01687
0.013014 0.021107
0.01313 0.025365
0.013247 0.021209
0.013342 0.01703
0.013417 0.012831
0.013492 0.017045
0.013587 0.021281
0.013704 0.025537
0.013822 0.021378
0.013918 0.017198
0.013994 0.012996
0.014069 0.017209
0.014166 0.021442
0.014284 0.025696
0.014402 0.021535
0.014499 0.017353
0.014575 0.013149
0.014651 0.01736
0.014749 0.021591
0.014867 0.025843
0.014986 0.021679
0.015084 0.017495
0.015161 0.013289
0.015238 0.017497
0.015336 0.021726
0.015455 0.025976
0.015575 0.02181
0.015673 0.017623
0.015751 0.013415
0.015829 0.017621
0.015927 0.021848
0.016047 0.026095
0.016167 0.021927
0.016266 0.017738
0.016345 0.013527
0.016423 0.01773
0.016522 0.021955
0.016642 0.026199
0.016763 0.022029
0.016862 0.017837
0.016941 0.013624
0.01702 0.017825
0.017119 0.022047
0.01724 0.026289
0.017361 0.022116
0.017461 0.017922
0.01754 0.013706
0.017619 0.017904
0.01772 0.022123
0.017841 0.026363
0.017962 0.022188
0.018063 0.017991
0.018142 0.013772
0.018221 0.017968
0.018322 0.022184
0.018443 0.026421
0.018565 0.022243
0.018666 0.018043
0.018745 0.013822
0.018825 0.018015
0.018925 0.022228
0.019047 0.026463
0.019169 0.022281
0.01927 0.018079
0.01935 0.013855
0.01943 0.018045
0.01953 0.022256
0.019652 0.026487
0.019774 0.022303
0.019875 0.018097
0.019955 0.01387
0.020035 0.018057
0.020136 0.022265
0.020258 0.026493
0.02038 0.022306
0.020481 0.018098
0.020561 0.013868
0.02064 0.018052
0.020741 0.022256
0.020863 0.026482
0.020985 0.022291
0.021086 0.01808
0.021166 0.013847
0.021245 0.018028
0.021346 0.022229
0.021468 0.026451
0.021589 0.022258
0.02169 0.018043
0.02177 0.013806
0.021849 0.017984
0.02195 0.022182
0.022071 0.026401
0.022193 0.022205
0.022293 0.017986
0.022372 0.013747
0.022452 0.017921
0.022552 0.022116
0.022673 0.026331
0.022794 0.022131
0.022894 0.01791
0.022973 0.013667
0.023052 0.017838
0.023151 0.022029
0.023272 0.026241
0.023393 0.022038
0.023492 0.017813
0.023571 0.013566
0.023649 0.017734
0.023748 0.021922
0.023868 0.02613
0.023989 0.021923
0.024088 0.017695
0.024165 0.013444
0.024243 0.017608
0.024342 0.021793
0.024461 0.025997
0.024581 0.021787
0.024679 0.017555
0.024756 0.013301
0.024833 0.017461
0.024931 0.021642
0.025049 0.025843
0.025168 0.021628
0.025266 0.017392
0.025342 0.013135
0.025418 0.017291
0.025515 0.021468
0.025633 0.025665
0.025751 0.021447
0.025847 0.017207
0.025923 0.012946
0.025998 0.017099
0.026094 0.021272
0.02621 0.025465
0.026327 0.021243
0.026423 0.016999
0.026497 0.012734
0.026571 0.016883
0.026666 0.021052
0.026782 0.025241
0.026897 0.021015
0.026992 0.016767
0.027065 0.012498
0.027138 0.016643
0.027231 0.020808
0.027346 0.024993
0.02746 0.020763
0.027554 0.016511
0.027625 0.012238
0.027697 0.016378
0.027789 0.020539
0.027902 0.02472
0.028015 0.020486
0.028107 0.01623
0.028178 0.011952
0.028248 0.016089
0.028339 0.020245
0.02845 0.024422
0.028562 0.020184
0.028652 0.015924
0.028721 0.011642
0.028789 0.015774
0.028879 0.019926
0.028989 0.024099
0.029099 0.019856
0.029187 0.015591
0.029255 0.011305
0.029321 0.015433
0.029409 0.019581
0.029517 0.023749
0.029625 0.019502
0.029712 0.015233
0.029778 0.010942
0.029843 0.015066
0.029928 0.019209
0.030035 0.023373
0.030141 0.019121
0.030226 0.014848
0.030289 0.010553
0.030353 0.014671
0.030436 0.01881
0.030541 0.02297
0.030645 0.018713
0.030728 0.014435
0.030789 0.010136
0.03085 0.01425
0.030932 0.018384
0.031034 0.022539
0.031136 0.018278
0.031217 0.013995
0.031276 0.009691
0.031335 0.013801
0.031414 0.01793
0.031514 0.02208
0.031614 0.017815
0.031692 0.013527
0.031749 0.0092182
0.031805 0.013323
0.031882 0.017448
0.03198 0.021593
0.032077 0.017323
0.032153 0.013031
0.032207 0.0087168
0.032261 0.012817
0.032336 0.016937
0.032431 0.021077
0.032525 0.016802
0.032599 0.012505
0.03265 0.0081864
0.032702 0.012281
0.032773 0.016397
0.032866 0.020532
0.032958 0.016252
0.033028 0.01195
0.033077 0.0076265
0.033125 0.011717
0.033194 0.015827
0.033284 0.019958
0.033373 0.015673
0.03344 0.011366
0.033486 0.007037
0.033532 0.011122
0.033598 0.015227
0.033684 0.019353
0.03377 0.015063
0.033835 0.010751
0.033878 0.0064172
0.03392 0.010497
0.033983 0.014598
0.034066 0.018718
0.034149 0.014423
0.03421 0.010106
0.03425 0.005767
0.034289 0.009842
0.034348 0.013937
0.034428 0.018052
0.034508 0.013752
0.034566 0.00943
0.034602 0.005086
0.034638 0.0091558
0.034694 0.013246
0.03477 0.017356
0.034846 0.01305
0.034901 0.008723
0.034933 0.0043738
0.034965 0.0084384
0.035018 0.012523
0.035091 0.016628
0.035163 0.012317
0.035214 0.0079847
0.035243 0.0036302
0.035271 0.0076895
0.03532 0.011769
0.035389 0.015869
0.035457 0.011553
0.035504 0.0072147
0.035529 0.0028549
0.035554 0.0069089
0.035599 0.010983
0.035664 0.015077
0.035728 0.010756
0.035771 0.0064127
0.035792 0.0020476
0.035813 0.0060963
0.035853 0.010165
0.035914 0.014254
0.035975 0.0099273
0.036014 0.0055787
0.036031 0.0012081
0.036047 0.0052514
0.036083 0.0093148
0.03614 0.013398
0.036196 0.0090662
0.036231 0.0047122
0.036243 0.00033627
0.036255 0.0043741
0.036287 0.0084321
0.036339 0.01251
0.036391 0.0081727
0.036421 0.0038132
0.036429 -0.00056819
0.036436 0.0034642
0.036464 0.0075168
0.036512 0.011589
0.036559 0.0072464
0.036584 0.0028814
0.036587 -0.0015054
0.03659 0.0025215
0.036613 0.0065686
0.036656 0.010636
0.036698 0.0062872
0.036719 0.0019168
0.036717 -0.0024755
0.036715 0.0015459
0.036733 0.0055875
0.036771 0.0096491
0.036808 0.0052951
0.036824 0.00091921
0.036817 -0.0034786
0.03681 0.0005373
0.036823 0.0045733
0.036856 0.0086295
0.036888 0.0042699
0.036898 -0.00011149
0.036887 -0.0045149
0.036874 -0.00050444
0.036882 0.0035261
0.036909 0.0075767
0.036936 0.0032116
0.036942 -0.0011753
0.036925 -0.0055842
0.036907 -0.0015793
0.036909 0.0024456
0.036931 0.0064907
0.036953 0.0021201
0.036952 -0.0022724
0.03693 -0.0066868
0.036907 -0.0026874
0.036903 0.001332
0.03692 0.0053716
0.036936 0.00099545
0.03693 -0.0034026
0.036902 -0.0078225
0.036873 -0.0038287
0.036864 0.00018522
0.036875 0.0042192
0.036885 -0.0001624
0.036873 -0.004566
0.036839 -0.0089914
0.036804 -0.0050031
0.036789 -0.00099473
0.036794 0.0030338
0.036798 -0.0013534
0.036781 -0.0057625
0.036741 -0.010193
0.0367 -0.0062106
0.036679 -0.0022078
0.036678 0.0018152
0.036676 -0.0025774
0.036652 -0.006992
0.036606 -0.011428
0.036558 -0.0074512
0.036531 -0.0034537
0.036524 0.00056375
0.036516 -0.0038344
0.036486 -0.0082544
0.036433 -0.012696
0.03638 -0.0087245
0.036346 -0.0047326
0.036332 -0.00072054
0.036318 -0.0051241
0.036281 -0.0095496
0.036222 -0.013997
0.036162 -0.010031
0.036122 -0.0060441
0.036102 -0.0020375
0.036081 -0.0064465
0.036037 -0.010877
0.035972 -0.01533
0.035905 -0.011369
0.035858 -0.0073881
0.035831 -0.0033868
0.035803 -0.0078012
0.035753 -0.012237
0.035681 -0.016696
0.035607 -0.01274
0.035553 -0.0087643
0.03552 -0.0047684
0.035485 -0.0091881
0.035428 -0.01363
0.035348 -0.018093
0.035268 -0.014143
0.035207 -0.010172
0.035166 -0.0061818
0.035124 -0.010607
0.03506 -0.015054
0.034974 -0.019523
0.034886 -0.015577
0.034818 -0.011612
0.03477 -0.0076269
0.03472 -0.012057
0.034649 -0.016509
0.034555 -0.020983
0.03446 -0.017043
0.034385 -0.013083
0.034329 -0.0091032
0.034273 -0.013539
0.034194 -0.017996
0.034093 -0.022475
0.03399 -0.01854
0.033908 -0.014585
0.033845 -0.01061
0.033801 -0.0066151
0.033778 -0.0025997
0.033776 0.0014359
0.033772 -0.0029441
0.033746 -0.0073459
0.033698 -0.01177
0.033649 -0.0077795
0.03362 -0.0037691
0.033612 0.00026139
0.033602 -0.0041236
0.03357 -0.0085305
0.033517 -0.012959
0.033462 -0.0089741
0.033427 -0.0049688
0.033412 -0.00094332
0.033397 -0.0053334
0.033359 -0.0097453
0.033299 -0.014179
0.033238 -0.010199
0.033197 -0.0061986
0.033176 -0.0021781
0.033154 -0.0065731
0.03311 -0.01099
0.033044 -0.015429
0.032977 -0.011454
0.03293 -0.0074582
0.032903 -0.0034426
0.032874 -0.0078426
0.032824 -0.012264
0.032752 -0.016708
0.032678 -0.012738
0.032624 -0.0087474
0.032591 -0.0047367
0.032556 -0.0091416
0.032499 -0.013568
0.03242 -0.018017
0.03234 -0.014051
0.03228 -0.010066
0.032239 -0.0060601
0.032198 -0.01047
0.032135 -0.014901
0.032049 -0.019355
0.031962 -0.015394
0.031895 -0.011413
0.031848 -0.0074125
0.0318 -0.011827
0.03173 -0.016263
0.031637 -0.020721
0.031544 -0.016766
0.03147 -0.01279
0.031416 -0.0087935
0.031361 -0.013213
0.031284 -0.017654
0.031184 -0.022117
0.031083 -0.018166
0.031003 -0.014194
0.030942 -0.010203
0.030879 -0.014627
0.030795 -0.019072
0.030689 -0.02354
0.030581 -0.019593
0.030493 -0.015627
0.030425 -0.01164
0.030355 -0.016068
0.030264 -0.020518
0.03015 -0.024991
0.030035 -0.021049
0.02994 -0.017086
0.029864 -0.013104
0.029788 -0.017537
0.029689 -0.021992
0.029568 -0.026468
0.029445 -0.022531
0.029342 -0.018573
0.029259 -0.014595
0.029175 -0.019033
0.029069 -0.023492
0.02894 -0.027973
0.02881 -0.02404
0.0287 -0.020086
0.02861 -0.016113
0.028518 -0.020554
0.028404 -0.025018
0.028268 -0.029503
0.02813 -0.025574
0.028012 -0.021625
0.027914 -0.017656
0.027814 -0.022102
0.027693 -0.02657
0.027549 -0.031059
0.027403 -0.027134
0.027277 -0.023189
0.027171 -0.019224
0.027064 -0.023674
0.026934 -0.028146
0.026783 -0.03264
0.026629 -0.028719
0.026495 -0.024778
0.026381 -0.020817
0.026266 -0.025271
0.026129 -0.029747
0.025969 -0.034244
0.025807 -0.030328
0.025665 -0.026391
0.025543 -0.022433
0.02542 -0.026891
0.025274 -0.031371
0.025106 -0.035872
0.024937 -0.03196
0.024787 -0.028026
0.024656 -0.024073
0.024525 -0.028535
0.024371 -0.033018
0.024195 -0.037523
0.024017 -0.033614
0.023859 -0.029684
0.02372 -0.025734
0.02358 -0.0302
0.023418 -0.034687
0.023233 -0.039195
0.023047 -0.03529
0.022881 -0.031364
0.022734 -0.027417
0.022585 -0.031886
0.022415 -0.036377
0.022221 -0.040889
0.022027 -0.036987
0.021852 -0.033064
0.021696 -0.029121
0.021539 -0.033593
0.02136 -0.038087
0.021158 -0.042602
0.020955 -0.038703
0.020772 -0.034784
0.020607 -0.030844
0.020442 -0.035319
0.020254 -0.039816
0.020044 -0.044334
0.019832 -0.040439
0.019639 -0.036522
0.019467 -0.032585
0.019293 -0.037064
0.019096 -0.041563
0.018877 -0.046085
0.018656 -0.042192
0.018455 -0.038278
0.018273 -0.034344
0.018112 -0.03039
0.01797 -0.026415
0.017848 -0.022419

